Approximations in transmon simulation

Classical simulations of time-dependent quantum systems are widely used in quantum control research. In particular, these simulations are commonly used to host iterative optimal control algorithms. This is convenient for algorithms that are too onerous to run in the loop with current-day quantum hardware, as well as for researchers without consistent access to hardware. However, if the model used to represent the system is not selected carefully, an optimised control protocol may be rendered futile when applied to hardware. We present a series of models, ordered in a hierarchy of progressive approximation, which appear in quantum control literature. The validity of each model is characterised experimentally by designing and benchmarking control protocols for an IBMQ cloud quantum device. This result demonstrates error amplification induced by the application of a first-order perturbative approximation. Furthermore, the emergence of errors that cannot be corrected by simple amplitude scaling of control pulses is demonstrated in simulation, due to an underlying mistreatment of noncomputational dynamics. Finally, an evaluation of simulated control dynamics reveals that despite the substantial variance in numerical predictions across the proposed models, the complexity of discovering local optimal control protocols appears invariant in the simple control scheme setting.

==> CPB_bestfit.csv <==
num_cliffords,best_fit
0.0,0.9236204315585828
0.875,0.9071998928009832
1.75,0.8914337824688231
2.625,0.8762960188013058
3.5,0.8617615595069184
4.375,0.847806360336151
5.25,0.8344073353052723
6.125,0.8215423185053552
7.0,0.8091900274333758
7.875,0.7973300277847251
8.75,0.7859426996488883
9.625,0.7750092050523714
10.5,0.7645114567951781
11.375,0.7544320885292889
12.25,0.7447544260296382
13.125,0.7354624596100656
14.0,0.7265408176386103
14.875,0.7179747411083323
15.75,0.7097500592215951
16.625,0.7018531659474202
17.5,0.6942709975131284
18.375,0.6869910107930373
19.25,0.6800011625584597
20.125,0.6732898895546795
21.0,0.6668460893719432
21.875,0.6606591020788255
22.75,0.6547186925875826
23.625,0.6490150337223215
24.5,0.6435386899619747
25.375,0.6382806018311876
26.25,0.633232070913294
27.125,0.6283847454605895
28.0,0.6237306065780965
28.875,0.6192619549579649
29.75,0.6149713981425634
30.625,0.6108518382951915
31.5,0.6068964604581797
32.375,0.6030987212789551
33.25,0.5994523381854218
34.125,0.5959512789927467
35.0,0.5925897519243615
35.875,0.5893621960306685
36.75,0.5862632719896028
37.625,0.5832878532738305
38.5,0.5804310176699724
39.375,0.5776880391358227
40.25,0.5750543799820913
41.125,0.5725256833657385
42.0,0.5700977660824809
42.875,0.5677666116465472
43.75,0.5655283636462356
44.625,0.56337931936428
45.5,0.561315923652472
46.375,0.5593347630504049
47.25,0.5574325601386116
48.125,0.5556061681167537
49.0,0.5538525655978922
49.875,0.5521688516102297
50.75,0.5505522407980539
51.625,0.5490000588139438
52.5,0.5475097378946167
53.375,0.5460788126130961
54.25,0.544704915800174
55.125,0.5433857746284199
56.0,0.5421192068522594
56.875,0.5409031171979012
57.75,0.5397354938971408
58.625,0.5386144053593078
59.5,0.5375379969758487
60.375,0.536504488052262
61.25,0.5355121688623087
62.125,0.5345593978196239
63.0,0.5336445987620532
63.875,0.5327662583442188
64.75,0.5319229235340034
65.625,0.5311131992088102
66.5,0.5303357458476212
67.375,0.5295892773150378
68.25,0.5288725587336361
69.125,0.528184404441119
70.0,0.5275236760288826
70.875,0.526889280458756
71.75,0.5262801682547963
72.625,0.5256953317671474
73.5,0.5251338035050935
74.375,0.5245946545365452
75.25,0.5240769929513143
76.125,0.5235799623856336
77.0,0.5231027406054803
77.875,0.5226445381463605
78.75,0.5222045970073032
79.625,0.521782189396906
80.5,0.5213766165293541
81.375,0.5209872074684245
82.25,0.5206133180175612
83.125,0.5202543296541853
84.0,0.5199096485064777
84.875,0.5195787043709414
85.75,0.5192609497691181
86.625,0.5189558590418982
87.5,0.5186629274799273
88.375,0.5183816704886688
89.25,0.518111622786743
90.125,0.5178523376362154
91.0,0.5176033861035615
91.875,0.5173643563500848
92.75,0.5171348529506158
93.625,0.5169144962393623
94.5,0.5167029216818316
95.375,0.5164997792717836
96.25,0.5163047329522177
97.125,0.5161174600594367
98.0,0.5159376507892665
98.875,0.5157650076845487
99.75,0.5155992451430604
100.625,0.5154400889450438
101.5,0.5152872757995667
102.375,0.5151405529089623
103.25,0.5149996775506278
104.125,0.5148644166754902
105.0,0.5147345465224749
105.875,0.5146098522483393
106.75,0.5144901275722594
107.625,0.5143751744345809
108.5,0.5142648026691704
109.375,0.5141588296888252
110.25,0.5140570801832204
111.125,0.5139593858288944
112.0,0.5138655850107928
112.875,0.5137755225549094
113.75,0.5136890494715836
114.625,0.513606022709027
115.5,0.5135263049166748
116.375,0.5134497642179673
117.25,0.5133762739921874
118.125,0.5133057126649931
119.0,0.5132379635072979
119.875,0.5131729144421667
120.75,0.5131104578594076
121.625,0.5130504904375535
122.5,0.5129929129729376
123.375,0.5129376302155824
124.25,0.5128845507116273
125.125,0.5128335866520379
126.0,0.5127846537273438
126.875,0.5127376709881664
127.75,0.5126925607113044
128.625,0.5126492482711573
129.5,0.5126076620162728
130.375,0.5125677331508143
131.25,0.5125293956207521
132.125,0.512492586004591
133.0,0.512457243408453
133.875,0.5124233093653401
134.75,0.5123907277384135
135.625,0.5123594446281264
136.5,0.512329408283059
137.375,0.5123005690143053
138.25,0.5122728791132746
139.125,0.5122462927727665
140.0,0.5122207660111926
140.875,0.5121962565998184
141.75,0.5121727239929043
142.625,0.5121501292606309
143.5,0.5121284350246982
144.375,0.5121076053964908
145.25,0.5120876059177074
146.125,0.5120684035033567
147.0,0.5120499663870254
147.875,0.5120322640683269
148.75,0.5120152672624454
149.625,0.5119989478516891
150.5,0.5119832788389767
151.375,0.5119682343031751
152.25,0.5119537893562188
153.125,0.5119399201019383
154.0,0.5119266035965276
154.875,0.5119138178105895
155.75,0.511901541592692
156.625,0.5118897546343776
157.5,0.5118784374365677
158.375,0.5118675712773049
159.25,0.5118571381807815
160.125,0.5118471208876023
161.0,0.5118375028262327
161.875,0.5118282680855843
162.75,0.5118194013886932
163.625,0.5118108880674478
164.5,0.511802714038323
165.375,0.5117948657790824
166.25,0.5117873303064083
167.125,0.5117800951544235
168.0,0.5117731483540688
168.875,0.5117664784133037
169.75,0.5117600742980937
170.625,0.5117539254141581
171.5,0.5117480215894433
172.375,0.5117423530572953
173.25,0.5117369104403028
174.125,0.5117316847347846
175.0,0.5117266672958941


==> CPB_data.csv <==
num_cliffords,run_0,run_1,run_2,run_3,run_4,run_5,run_6,run_7,run_8,run_9,run_10
1.0,0.8287937743190662,0.9357976653696498,0.8297665369649806,0.9124513618677043,0.8803501945525292,0.97568093385214,0.9348249027237354,0.9250972762645915,0.8346303501945526,0.8239299610894941,0.9445525291828794
5.0,0.9348249027237354,0.7042801556420234,0.6001945525291829,0.8297665369649806,0.8803501945525292,0.8842412451361867,0.7519455252918288,0.8550583657587548,0.914396887159533,0.6780155642023347,0.8424124513618677
10.0,0.8998054474708171,0.8336575875486382,0.6206225680933852,0.7295719844357976,0.8745136186770428,0.7996108949416343,0.7947470817120622,0.7626459143968871,0.6070038910505836,0.5321011673151751,0.617704280155642
20.0,0.7684824902723736,0.4455252918287938,0.7266536964980544,0.7363813229571985,0.5116731517509727,0.5282101167315175,0.5690661478599222,0.6819066147859922,0.7519455252918288,0.5155642023346303,0.8035019455252919
50.0,0.6128404669260701,0.6342412451361867,0.6702334630350194,0.6741245136186771,0.6400778210116731,0.5700389105058365,0.4601167315175097,0.7140077821011673,0.6828793774319066,0.7247081712062257,0.6108949416342413
75.0,0.6089494163424124,0.44455252918287935,0.48638132295719844,0.5924124513618677,0.5651750972762646,0.5972762645914397,0.4601167315175097,0.5885214007782101,0.6663424124513618,0.5885214007782101,0.7023346303501945
100.0,0.5214007782101168,0.4717898832684825,0.4795719844357977,0.5262645914396887,0.5535019455252919,0.5933852140077821,0.4688715953307393,0.5544747081712063,0.52431906614786,0.4776264591439689,0.47470817120622566
125.0,0.5291828793774319,0.5496108949416343,0.48346303501945526,0.5184824902723736,0.5593385214007782,0.561284046692607,0.4776264591439689,0.5496108949416343,0.5155642023346303,0.38132295719844356,0.4046692607003891
150.0,0.4961089494163424,0.5175097276264592,0.5369649805447471,0.5145914396887159,0.5535019455252919,0.5321011673151751,0.5311284046692607,0.5350194552529183,0.4727626459143969,0.5797665369649806,0.546692607003891
175.0,0.5107003891050583,0.5476653696498055,0.5505836575875487,0.4892996108949416,0.52431906614786,0.48249027237354086,0.49513618677042803,0.5321011673151751,0.566147859922179,0.5603112840466926,0.448443579766537


==> CPB_std.csv <==
num_cliffords,max_bar,min_bar,avg,length
1.0,0.9550256666580048,0.8589821154431625,0.9070038910505837,0.04802177560742121
5.0,0.9289972072658765,0.7457109639403492,0.8373540856031129,0.0916431216627637
10.0,0.8966375792819551,0.6311834323911966,0.7639105058365758,0.13272707344537926
20.0,0.7654400921733767,0.48864551093946373,0.6270428015564202,0.1383972906169565
50.0,0.7523180742994215,0.4851332875682828,0.6187256809338522,0.13359239336556938
75.0,0.6511605046907198,0.44553210231317103,0.5483463035019455,0.10281420118877443
100.0,0.5984212479530189,0.41539198161896573,0.5069066147859923,0.09151463316702657
125.0,0.5622350819190146,0.44379604648565435,0.5030155642023345,0.05921951771668015
150.0,0.5485199720885958,0.46811426915654036,0.5083171206225681,0.0402028514660277
175.0,0.5572643559932904,0.47357221988219594,0.5154182879377431,0.04184606805554721


==> Ejc_1_pop_new.csv <==
,amps,cpb,do,qr,2qr
0,0.0,0.0,0.0,0.0,0.0
1,0.0005,0.01262416619029805,0.012630042737217384,0.013592844415275375,0.01359490041478248
2,0.001,0.049859178894553345,0.04988205554240896,0.05363220318787364,0.053640156025635884
3,0.0015,0.10982455308970814,0.10987390818129096,0.11794075939025067,0.11795768849731766
4,0.002,0.18949212697756232,0.18957453617963357,0.2030214904641557,0.20304935356567483
5,0.0025,0.28483863764040535,0.2849571731661441,0.3042478778712555,0.3042873497639789
6,0.003,0.39104974124533953,0.3912027416455545,0.41611555627385965,0.4161660698372342
7,0.0035,0.5027600734806453,0.5029435591819824,0.5325416884136183,0.5326016612646555
8,0.004,0.6143310431232327,0.6145341501033675,0.6471957780464735,0.6472629659791913
9,0.0045,0.7201260093399693,0.7203369825610982,0.7538439384998029,0.7539158142768346
10,0.005,0.8148060680178111,0.8150070337682697,0.846687862335503,0.8467619524841411
11,0.0055,0.8935858847820075,0.8937615171968603,0.9206800955288659,0.9207541689323745
12,0.006,0.9524914763242102,0.9526223832598445,0.9717984192448444,0.9718705273337945
13,0.0065,0.9885492049712078,0.9886164409986132,0.9972644697855324,0.9973328240349792
14,0.007,0.9999339516905782,0.999925870804426,0.9956947061280149,0.9957574391330228
15,0.0075,0.98607609330972,0.9859799436927456,0.9671755016212932,0.9672304168187585
16,0.008,0.9476747834941065,0.9474838018323568,0.9132583196948216,0.9133027201662848
17,0.0085,0.8866691305826205,0.886382750683547,0.8368752234296013,0.8369059301869209
18,0.009,0.8061412799397173,0.8057638983900697,0.7421793504830876,0.7421929623065147
19,0.0095,0.71015601954004,0.7097001009459063,0.6343189996304011,0.6343124405021668
20,0.01,0.6035584309612702,0.6030442271356329,0.5191576680495125,0.5191289550594752
21,0.0105,0.49173371768560303,0.4911838940361861,0.40295522768807357,0.40290438195449213
22,0.011,0.38032781220180606,0.3797693383731144,0.292027605220281,0.291957550385545
23,0.0115,0.27496300144134195,0.27442767574442684,0.19240345319209434,0.19232073754124873
24,0.012,0.18095941014822067,0.1804791156430958,0.10949649645401614,0.10941166187237086
25,0.0125,0.10306233472796147,0.1026682206424862,0.0478113627667547,0.04773881756157758
26,0.013,0.04520312414989527,0.0449238275878035,0.010698876643772412,0.010656189483105186
27,0.0135,0.010301635814839954,0.010161302084795036,0.0001740984011107205,0.00018072327174767968
28,0.014,0.00011879763492737472,0.00013504236520409715,0.016807028246472268,0.016882508235054477
29,0.0145,0.015167422647152463,0.015350141431243865,0.05969185698011243,0.05985367518992264
30,0.015,0.05468685621266737,0.05503699258584453,0.12649644892757622,0.12675772226193577
31,0.0155,0.11668108343960268,0.11719029642874214,0.21358932166951844,0.21395658929007125
32,0.016,0.19801977520302164,0.19867041431766302,0.31623721772099,0.31670856564846606
33,0.0165,0.29459727934030094,0.29536233878138596,0.4288624929996202,0.42942624587389205
34,0.017,0.4015384345696854,0.40238307931573297,0.5453463251031753,0.5459804727778601
35,0.0175,0.5134452358844972,0.5143287860474584,0.6593612346155079,0.6600337205327572
36,0.018,0.6246693786794726,0.6255476446178051,0.7647148613297395,0.7653847497852194
37,0.0185,0.7296001942901558,0.7304250136369096,0.855686277160852,0.8563057906770039
38,0.019,0.8229438990455048,0.8236667402231251,0.927336611888923,0.9278539142416525
39,0.0195,0.8999855946646252,0.900567055764851,0.9757770809747568,0.9761396712636075
40,0.02,0.9568465469518651,0.9572453392462451,0.9983799147674507,0.9985384253087519
41,0.0205,0.9906535655547203,0.9908422831473435,0.9939207253003038,0.9938329101514981
42,0.021,0.9997025866969352,0.999663792877454,0.9626446247709989,0.9622792965996316
43,0.0215,0.9835436703107273,0.9832665133671575,0.906252531609321,0.9055931987112162
44,0.022,0.9429883345788631,0.9424798698506262,0.8278084456591015,0.8268563933358034
45,0.0225,0.8800877183617983,0.8793640134721685,0.731572751884613,0.7303493227423495
46,0.023,0.7980146351124999,0.797105629525979,0.6227706356696927,0.621318476914786
47,0.0235,0.7009121161137917,0.6998568859715395,0.5073082250516338,0.5056912726935349
48,0.024,0.5936750914861704,0.5925257908438619,0.391451862212672,0.38975391186058655
49,0.0245,0.4817165795691859,0.48052841341779606,0.2814879475660368,0.27980969433376457
50,0.025,0.3706819026717618,0.36951537529195033,0.1833818201684036,0.18183635690508396
51,0.0255,0.2661705823330036,0.26508682612719,0.10245419272653344,0.10116104682562684
52,0.026,0.17345241308864023,0.17251009713668272,0.04309267877472843,0.042170613491619414
53,0.0265,0.09720114443513268,0.09645358652160119,0.00851406725767073,0.008072982597244005
54,0.027,0.04126037411438372,0.04075190527607692,0.0005902043443137971,0.0007226112839989013
55,0.0275,0.008448663949205132,0.008212439215616794,0.019746908400768506,0.020519542018345174
56,0.028,0.0004182816602090861,0.000473868052259444,0.0649413593646559,0.06638756913152254
57,0.0285,0.01757171793872391,0.017923971891701484,0.13371915536781998,0.1358327211990182
58,0.029,0.05904207440480537,0.05968028924101028,0.22234789223053444,0.22507888743643834
59,0.0295,0.12273626274828567,0.12363485620363547,0.32601998127636267,0.329273202584368
60,0.03,0.20544236234284402,0.20656095408472194,0.4391136739078528,0.4427500135976866
61,0.0305,0.3029900203290537,0.30427588314060344,0.5554980933679804,0.5593390462655798
62,0.031,0.410461330347631,0.41185214166719913,0.6688657156552715,0.6727009896229371
63,0.0315,0.5224400541202467,0.5238661160602124,0.7730742580255074,0.7766722358920821
64,0.032,0.6332816983938133,0.6346714333181334,0.8624794409432622,0.8656000114389713
65,0.0325,0.7374030608862538,0.7386836297019541,0.9322405903773607,0.9346496819793132
66,0.033,0.8295587938734045,0.8306618461957908,0.9785825334464925,0.9800675260920949
67,0.0335,0.9051086169667822,0.9059725591297305,0.9989996434511988,0.9993847124575305
68,0.034,0.9602455115738225,0.9608229193996393,0.9923910032640056,0.991551415009636
69,0.0345,0.9921942083724594,0.9924519209097109,0.9591194222519196,0.9569937969426763
70,0.035,0.999351650747285,0.999268908532948,0.9009911589456431,0.8975907859359546
71,0.0355,0.9813579811455544,0.9809335386631228,0.8211575051585578,0.8165719152689401
72,0.036,0.9391242100015283,0.9383725230100245,0.7239436051388448,0.7183417822367618
73,0.0365,0.874775165916904,0.873732603801241,0.6146138425734858,0.6082406596220756
74,0.037,0.7915580795961489,0.7902720116724846,0.49908652067872006,0.4922542553342961
75,0.0375,0.6936636928604535,0.6921961649462021,0.38361332614560073,0.3766883751778247
76,0.038,0.5860219438273129,0.5844454097446179,0.27444094261815305,0.26782615834625084
77,0.0385,0.474053515683756,0.4724461551920232,0.17747312495827716,0.1715864997040351
78,0.039,0.36339372811252096,0.361837505065618,0.09795153525048558,0.09320222709490715
79,0.0395,0.25961215446476277,0.2581873427053153,0.04017258915532169,0.03693553275570994
80,0.04,0.16793204969834588,0.16671179220143095,0.007255574916422727,0.005846142587711876
81,0.0405,0.09296471012318445,0.0920132576926509,0.0009745868200702911,0.0016248512413089859
82,0.041,0.03848042576323435,0.03784845554043104,0.021663288396374686,0.02450149471324367
83,0.0415,0.00721771100375355,0.006940040451679794,0.06819760317391443,0.07323238560212562
84,0.042,0.0007462223843981434,0.0008397634916084405,0.13805721305455373,0.14516790923445008
85,0.0425,0.019388151608890587,0.01985083346020994,0.22746247355942278,0.23639660764610843
86,0.043,0.06220232399722233,0.06301308459679802,0.33157927706546925,0.34195791676358367
87,0.0435,0.1270322985163894,0.12815177377349649,0.4447807630529102,0.456111966928609
88,0.044,0.2106136883517618,0.21198726567433374,0.5609516440702592,0.572651769914752
89,0.0445,0.30874203129929734,0.3103005713980002,0.6738187232239673,0.6852407787735255
90,0.045,0.4164806628033646,0.41814566486630117,0.7772896781593618,0.7877574643871785
91,0.0455,0.5284133134314558,0.5300986624851395,0.8657818457577552,0.8746281549893912
92,0.046,0.6389047966968574,0.6405304754005834,0.9345232509916188,0.941130040035918
93,0.0465,0.7424108865814695,0.7438901365641307,0.9798096605756911,0.9836478725206559
94,0.047,0.8337263508764455,0.8349834781213153,0.9992038178654014,0.9998704322756574
95,0.0475,0.9082606800964511,0.9092344375475766,0.9916661792140162,0.9889160862373402
96,0.048,0.9622757246225586,0.962914537094253,0.957610150694724,0.951380641538912
97,0.0485,0.9930589382689179,0.9933300345152255,0.8988789223476221,0.8893049064723777
98,0.049,0.9990670154800265,0.9989567888217308,0.8186452231144846,0.8060637322799095
99,0.0495,0.9800040031151932,0.9795164242839501,0.7212394750811443,0.70618256946383
100,0.05,0.9368264379945216,0.9359897747433412,0.6119156722447215,0.5950914958186346
101,0.0505,0.8717131622552228,0.8705671099069973,0.49656768636920245,0.4788300845819837
102,0.051,0.7879317655230698,0.7865376580614845,0.38141129863093226,0.36371912368052606
103,0.0515,0.6896971538320987,0.6881240204609029,0.27264915563584485,0.25601702462900877
104,0.052,0.5819414624435185,0.5802695906951797,0.17613670415316887,0.16157958793761576
105,0.0525,0.47007500956046483,0.4683903424098245,0.09706709280001968,0.08554160714104835
106,0.053,0.35971629683678086,0.3581024718399155,0.039691993368342206,0.03203763800731571
107,0.0535,0.2564031720670376,0.2549406570559304,0.007093347510908823,0.003977120065820157
108,0.054,0.16531847082253695,0.1640802088492979,0.0010182617805647855,0.002886095264000836
109,0.0545,0.0910315995143291,0.09007759765369173,0.021785884704121416,0.028824152481516433
110,0.055,0.03726625389255354,0.036642095151805554,0.06827119623696301,0.080381129832315
111,0.0555,0.006716207299248158,0.006450060121075669,0.13796650581798425,0.15475376749723543
112,0.056,0.0009098587891425142,0.0010112092840208026,0.22711726340625984,0.24789814591827902
113,0.0565,0.02013389408304542,0.020593374983560387,0.33092480602805086,0.35474961721169584
114,0.057,0.06341967564800352,0.06420970425629317,0.44380505189955805,0.46949825562265063
115,0.0575,0.12859203960172294,0.1296686652706393,0.559689183702383,0.585904836033164
116,0.058,0.21238007558325409,0.21368452194405807,0.6723501110751389,0.6976401389277352
117,0.0585,0.3105784132002056,0.3120425135307381,0.7757371183546669,0.7986291118423714
118,0.059,0.4182634730229098,0.4198105848759893,0.8643007376412509,0.883381178916532
119,0.0595,0.530036442221987,0.5315868340968162,0.9332903905819974,0.9472887234150775
120,0.06,0.6402951929036245,0.6417703535465211,0.9790088422091717,0.9868775335021851
121,0.0605,0.7435144100362686,0.7448421743335891,0.9990098707502849,0.999995603712779
122,0.061,0.8345291672850158,0.8356412319021189,0.9922285976342126,0.9859300493032126
123,0.0615,0.9087700625609947,0.9096230893213066,0.9590375716643288,0.9454457942717552
124,0.062,0.9625359547709388,0.9630870146001499,0.9012256844773391,0.8807439449877997
125,0.0625,0.9931314831463741,0.9933608180020237,0.8219011434119984,0.7953421206811807
126,0.063,0.9990311050776891,0.9989341764970778,0.7253237937540812,0.6938832440013035
127,0.0635,0.9799444466369764,0.979533589876993,0.6166758717796175,0.5818831825335454
128,0.064,0.9368315110133001,0.9361354650305717,0.5017835512747894,0.46543093890176485
129,0.0645,0.8718552134969498,0.8709165977648425,0.3868042578531444,0.35085767924981087
130,0.065,0.7882723138423499,0.7871445932743196,0.2778965649978118,0.24439256966079523
131,0.0655,0.690267688427348,0.6890138770425772,0.18089035796522712,0.15182412468789533
132,0.066,0.5827489698723852,0.5814354484555962,0.1009749356963488,0.07818547513763777
133,0.0665,0.47109635589548887,0.4697907922798772,0.04242174275140786,0.02748066630484847
134,0.067,0.3608955891165003,0.3596626509555566,0.008356509163478232,0.002466883997247964
135,0.0675,0.2576560759885457,0.25655576059270524,0.0005929450535374088,0.004504461946494702
136,0.068,0.16653937262324492,0.16562176673428217,0.019536806091931817,0.033482846353353676
137,0.0685,0.09209851865692241,0.09140195905286519,0.06416537275057835,0.0878265570117609
138,0.069,0.038050648171988805,0.037600628610180035,0.1320833375275952,0.1645808337639898
139,0.0695,0.007092540427363928,0.00690055487027695,0.21965202092257086,0.2595723111751115
140,0.07,0.0007660964550836239,0.0008295045332975409,0.32218489774751546,0.36763598216374765
141,0.0705,0.019381899742828602,0.01968460431855435,0.43419890362087127,0.48289610076982437
142,0.071,0.062004178842542335,0.06251822510652517,0.5497080090539925,0.5990857212400708
143,0.0715,0.12649870560000023,0.12718597272469084,0.6625433322505999,0.7098875040773328
144,0.072,0.20963949169857604,0.21045445263383744,0.7666826507573781,0.8092772209123003
145,0.0725,0.30726950606776704,0.3081633152247715,0.8565716917708937,0.8918512918954723
146,0.073,0.4145127949377454,0.415433383000859,0.9274200989046106,0.9531205380169729
147,0.0735,0.5260118043321554,0.5269104687746274,0.9754562833869844,0.9897541879666918
148,0.074,0.6362020257495125,0.637032889915685,0.9981276382615305,0.9997608862171573
149,0.0745,0.7395852710837207,0.7403088795802819,0.9942355222059619,0.9825968802596864


==> Ejc_1_pop_with_qr6.csv <==
,Unnamed: 0,amps,cpb,do,qr,2qr,qr6,qr6-qr,qr6-do
0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1,0.0005,0.01262416619029805,0.012630042737217384,0.013592844415275376,0.01359490041478248,0.013593777589895299,9.331746199225249e-07,0.0009637348526779152
2,2,0.001,0.04985917889455335,0.04988205554240896,0.05363220318787364,0.05364015602563589,0.05363580406326862,3.6008753949851036e-06,0.003753748520859662
3,3,0.0015,0.10982455308970814,0.10987390818129096,0.11794075939025067,0.11795768849731765,0.1179483788821584,7.619491907723264e-06,0.008074470700867434
4,4,0.002,0.18949212697756232,0.1895745361796336,0.2030214904641557,0.20304935356567486,0.20303388442263642,1.2393958480710898e-05,0.013459348243002822
5,5,0.0025,0.2848386376404053,0.2849571731661441,0.3042478778712555,0.3042873497639789,0.304265062709129,1.7184837873496228e-05,0.019307889542984902
6,6,0.003,0.3910497412453395,0.3912027416455545,0.4161155562738597,0.4161660698372342,0.416136745964268,2.118969040826313e-05,0.024934004318713454
7,7,0.0035,0.5027600734806453,0.5029435591819824,0.5325416884136183,0.5326016612646555,0.5325653090072962,2.3620593677886603e-05,0.029621749825313737
8,8,0.004,0.6143310431232327,0.6145341501033675,0.6471957780464735,0.6472629659791913,0.6472195914671547,2.381342068114023e-05,0.03268544136378715
9,9,0.0045,0.7201260093399693,0.7203369825610982,0.7538439384998029,0.7539158142768346,0.7538652443865862,2.1305886783284933e-05,0.03352826182548796
10,10,0.005,0.8148060680178111,0.8150070337682697,0.846687862335503,0.8467619524841411,0.8467037453877262,1.5883052223220062e-05,0.03169671161945653
11,11,0.0055,0.8935858847820075,0.8937615171968603,0.920680095528866,0.9207541689323744,0.9206877164232061,7.620894340143458e-06,0.02692619922634587
12,12,0.006,0.9524914763242102,0.9526223832598444,0.9717984192448444,0.9718705273337944,0.971795322838603,-3.0964062414096105e-06,0.019172939578758652
13,13,0.0065,0.9885492049712078,0.9886164409986132,0.9972644697855324,0.9973328240349792,0.9972488717786323,-1.559800690009716e-05,0.008632430780019074
14,14,0.006999999999999999,0.9999339516905782,0.999925870804426,0.9956947061280148,0.9957574391330228,0.9956657195064119,-2.8986621602888896e-05,-0.004260151298014048
15,15,0.0075,0.98607609330972,0.9859799436927456,0.9671755016212932,0.9672304168187584,0.9671332913326707,-4.221028862250176e-05,-0.018846652360074878
16,16,0.008,0.9476747834941064,0.9474838018323568,0.9132583196948216,0.9133027201662848,0.9132041559606622,-5.4163734159451415e-05,-0.03427964587169463
17,17,0.0085,0.8866691305826205,0.886382750683547,0.8368752234296013,0.8369059301869209,0.8368114304550378,-6.379297456349242e-05,-0.049571320228509186
18,18,0.009000000000000001,0.8061412799397173,0.8057638983900697,0.7421793504830876,0.7421929623065147,0.7421091328961043,-7.021758698333436e-05,-0.06365476549396543
19,19,0.0095,0.71015601954004,0.7097001009459063,0.6343189996304011,0.6343124405021668,0.6342461937032445,-7.280592715652734e-05,-0.07545390724266177
20,20,0.01,0.6035584309612702,0.6030442271356329,0.5191576680495125,0.5191289550594752,0.5190863862744086,-7.128177510384859e-05,-0.08395784086122426
21,21,0.0105,0.491733717685603,0.4911838940361861,0.4029552276880736,0.4029043819544921,0.40288946478977045,-6.576289830317883e-05,-0.08829442924641567
22,22,0.011000000000000001,0.3803278122018061,0.3797693383731144,0.292027605220281,0.291957550385545,0.2919708439195548,-5.676130072618246e-05,-0.08779849445355958
23,23,0.0115,0.27496300144134195,0.27442767574442684,0.19240345319209434,0.19232073754124876,0.19235827966623062,-4.517352586372314e-05,-0.08206939607819622
24,24,0.012,0.18095941014822067,0.1804791156430958,0.10949649645401614,0.10941166187237086,0.10946429881401902,-3.219763999712244e-05,-0.07101481682907677
25,25,0.0125,0.10306233472796147,0.1026682206424862,0.0478113627667547,0.04773881756157758,0.04779212491543283,-1.9237851321865507e-05,-0.05487609572705336
26,26,0.013000000000000001,0.04520312414989527,0.0449238275878035,0.010698876643772412,0.010656189483105186,0.010691098235281476,-7.778408490935473e-06,-0.03423272935252202
27,27,0.0135,0.010301635814839954,0.010161302084795036,0.0001740984011107205,0.00018072327174767968,0.00017488153027035117,7.83129159630659e-07,-0.009986420554524684
28,28,0.013999999999999999,0.00011879763492737474,0.00013504236520409717,0.016807028246472268,0.016882508235054473,0.01681230662747786,5.278381005592581e-06,0.016677264262273762
29,29,0.0145,0.015167422647152462,0.015350141431243863,0.05969185698011242,0.059853675189922635,0.05969677858337696,4.921603264533558e-06,0.04434663715213309
30,30,0.015,0.05468685621266737,0.05503699258584453,0.12649644892757622,0.12675772226193574,0.12649587281283425,-5.76114741968059e-07,0.07145888022698972
31,31,0.0155,0.11668108343960268,0.11719029642874215,0.21358932166951844,0.21395658929007125,0.21357840426242217,-1.0917407096272536e-05,0.09638810783368001
32,32,0.016,0.19801977520302164,0.19867041431766305,0.31623721772099,0.3167085656484661,0.3162120258383132,-2.5191882676800503e-05,0.11754161152065015
33,33,0.0165,0.2945972793403009,0.295362338781386,0.4288624929996202,0.4294262458738921,0.4288205960032001,-4.189699642009881e-05,0.1334582572218141
34,34,0.017,0.4015384345696854,0.40238307931573297,0.5453463251031753,0.5459804727778601,0.5452873069829629,-5.901812021236186e-05,0.14290422766722993
35,35,0.0175,0.5134452358844972,0.5143287860474584,0.6593612346155079,0.6600337205327572,0.6592870572110562,-7.417740445170296e-05,0.14495827116359783
36,36,0.018000000000000002,0.6246693786794726,0.6255476446178051,0.7647148613297395,0.7653847497852194,0.7646300401959716,-8.482113376795386e-05,0.13908239557816648
37,37,0.0185,0.7296001942901558,0.7304250136369096,0.8556862771608521,0.8563057906770039,0.8555978255517666,-8.845160908554917e-05,0.12517281191485696
38,38,0.019,0.8229438990455048,0.8236667402231251,0.9273366118889229,0.9278539142416524,0.9272537311163508,-8.288077257212478e-05,0.10358699089322565
39,39,0.0195,0.8999855946646252,0.900567055764851,0.9757770809747568,0.9761396712636076,0.9757106000256343,-6.648094912253821e-05,0.07514354426078329
40,40,0.02,0.9568465469518652,0.9572453392462452,0.9983799147674508,0.998538425308752,0.9983414886977238,-3.842606972703777e-05,0.04109614945147855
41,41,0.0205,0.9906535655547204,0.9908422831473436,0.9939207253003038,0.993832910151498,0.9939218459664593,1.120666155429717e-06,0.0030795628191157
42,42,0.021,0.9997025866969352,0.9996637928774542,0.9626446247709988,0.9622792965996316,0.9626955023339154,5.0877562916662455e-05,-0.036968290543538784
43,43,0.0215,0.9835436703107272,0.9832665133671576,0.906252531609321,0.9055931987112162,0.9063609303851171,0.00010839877579615909,-0.07690558298204053
44,44,0.022000000000000002,0.9429883345788632,0.9424798698506262,0.8278084456591015,0.8268563933358034,0.8279785612519607,0.00017011559285917688,-0.11450130859866547
45,45,0.0225,0.8800877183617983,0.8793640134721685,0.7315727518846129,0.7303493227423495,0.7318042410897665,0.00023148920515358995,-0.14755977238240203
46,46,0.023,0.7980146351124999,0.797105629525979,0.6227706356696927,0.621318476914786,0.6230578922969131,0.00028725662722040024,-0.17404773722906586
47,47,0.0235,0.7009121161137917,0.6998568859715395,0.5073082250516338,0.5056912726935349,0.5076399858633708,0.0003317608117370252,-0.19221690010816872
48,48,0.024,0.5936750914861704,0.5925257908438619,0.3914518622126721,0.38975391186058655,0.3918112227668422,0.00035936055417012946,-0.2007145680770197
49,49,0.0245,0.4817165795691859,0.4805284134177961,0.2814879475660368,0.27980969433376457,0.28185283723003174,0.0003648896639949495,-0.19867557618776438
50,50,0.025,0.3706819026717618,0.3695153752919503,0.1833818201684036,0.181836356905084,0.1837259470539407,0.000344126885537116,-0.18578942823800956
51,51,0.0255,0.2661705823330036,0.26508682612719,0.10245419272653344,0.10116104682562684,0.1027484433263943,0.00029425059986085134,-0.16233838280079568
52,52,0.026000000000000002,0.17345241308864026,0.17251009713668272,0.04309267877472843,0.04217061349161941,0.04330691765143498,0.00021423887670655312,-0.12920317948524773
53,53,0.0265,0.09720114443513267,0.0964535865216012,0.00851406725767073,0.008072982597244005,0.00861924498305366,0.00010517772538292877,-0.08783434153854754
54,54,0.027000000000000003,0.04126037411438372,0.040751905276076916,0.0005902043443137972,0.0007226112839989013,0.0005606526626558827,-2.9551681657914524e-05,-0.04019125261342103
55,55,0.0275,0.008448663949205132,0.008212439215616794,0.019746908400768502,0.02051954201834517,0.019562666182152286,-0.00018424221861621654,0.011350226966535492
56,56,0.027999999999999997,0.00041828166020908613,0.00047386805225944407,0.0649413593646559,0.06638756913152254,0.06459036699560303,-0.0003509923690528799,0.06411649894334358
57,57,0.0285,0.017571717938723908,0.017923971891701484,0.13371915536781998,0.1358327211990182,0.13319913752205165,-0.000520017845768328,0.11527516563035016
58,58,0.028999999999999998,0.05904207440480538,0.05968028924101027,0.22234789223053444,0.22507888743643836,0.2216677618072164,-0.0006801304233180483,0.16198747256620613
59,59,0.0295,0.12273626274828567,0.12363485620363547,0.3260199812763627,0.329273202584368,0.32520061485735957,-0.0008193664190031535,0.20156575865372411
60,60,0.03,0.205442362342844,0.20656095408472194,0.4391136739078528,0.4427500135976866,0.43818792873730944,-0.000925745170543335,0.2316269746525875
61,61,0.0305,0.3029900203290537,0.30427588314060344,0.5554980933679804,0.5593390462655798,0.5545099919112425,-0.0009881014567378887,0.25023410877063906
62,62,0.031,0.41046133034763105,0.4118521416671991,0.6688657156552715,0.6727009896229371,0.6678687760410041,-0.0009969396142673892,0.25601663437380506
63,63,0.0315,0.5224400541202467,0.5238661160602124,0.7730742580255074,0.7766722358920821,0.7721289903224368,-0.0009452677030706846,0.24826287426222438
64,64,0.032,0.6332816983938133,0.6346714333181334,0.8624794409432622,0.8656000114389713,0.8616501000578185,-0.0008293408854437301,0.22697866673968514
65,65,0.0325,0.7374030608862538,0.7386836297019541,0.9322405903773608,0.9346496819793132,0.9315913373014829,-0.0006492530758779314,0.1929077075995288
66,66,0.033,0.8295587938734045,0.8306618461957908,0.9785825334464924,0.9800675260920948,0.9781732182101054,-0.00040931523638698675,0.14751137201431463
67,67,0.0335,0.9051086169667822,0.9059725591297304,0.9989996434511988,0.9993847124575304,0.9988814402268866,-0.00011820322431221886,0.09290888109715623
68,68,0.034,0.9602455115738224,0.9608229193996392,0.9923910032640056,0.991551415009636,0.9926021919513658,0.00021118868736014207,0.031779272551726634
69,69,0.0345,0.9921942083724594,0.9924519209097108,0.9591194222519196,0.9569937969426764,0.9596816046192929,0.0005621823673732651,-0.032770316290417933
70,70,0.035,0.999351650747285,0.999268908532948,0.9009911589456432,0.8975907859359546,0.901906202242242,0.0009150432965988609,-0.09736270629070598
71,71,0.0355,0.9813579811455544,0.9809335386631228,0.8211575051585578,0.8165719152689401,0.8224054770180089,0.0012479718594511358,-0.1585280616451139
72,72,0.036000000000000004,0.9391242100015283,0.9383725230100244,0.7239436051388448,0.7183417822367618,0.7254819297032048,0.001538324564359983,-0.2128905933068196
73,73,0.0365,0.8747751659169041,0.873732603801241,0.6146138425734858,0.6082406596220756,0.6163778355514974,0.0017639929780115526,-0.25735476824974357
74,74,0.037000000000000005,0.7915580795961489,0.7902720116724846,0.4990865206787201,0.4922542553342961,0.5009913828072879,0.0019048621285678302,-0.2892806288651967
75,75,0.0375,0.6936636928604535,0.6921961649462021,0.3836133261456007,0.3766883751778247,0.3855576055668956,0.0019442794212949366,-0.30663855937930645
76,76,0.038,0.5860219438273129,0.5844454097446179,0.27444094261815305,0.26782615834625084,0.2763113397490733,0.0018703971309202427,-0.3081340699955446
77,77,0.0385,0.47405351568375603,0.4724461551920232,0.17747312495827716,0.1715864997040351,0.17915048235332945,0.0016773573950522869,-0.29329567283869373
78,78,0.039,0.36339372811252096,0.361837505065618,0.09795153525048557,0.09320222709490716,0.09931769531527887,0.0013661600647933009,-0.2625198097503392
79,79,0.0395,0.2596121544647628,0.2581873427053153,0.04017258915532169,0.03693553275570994,0.04111775488278461,0.000945165727462921,-0.2170695878225307
80,80,0.04,0.16793204969834588,0.16671179220143095,0.007255574916422727,0.005846142587711876,0.007685771975744001,0.0004301970593212747,-0.15902602022568696
81,81,0.0405,0.09296471012318444,0.0920132576926509,0.0009745868200702912,0.0016248512413089859,0.0008187417668748713,-0.0001558450531954199,-0.09119451592577603
82,82,0.040999999999999995,0.03848042576323435,0.037848455540431036,0.021663288396374686,0.024501494713243668,0.020879456537942806,-0.0007838318584318799,-0.01696899900248823
83,83,0.0415,0.00721771100375355,0.006940040451679794,0.06819760317391442,0.07323238560212562,0.06677789086820354,-0.0014197123057108768,0.05983785041652375
84,84,0.042,0.0007462223843981434,0.0008397634916084406,0.13805721305455373,0.14516790923445008,0.13603098813134903,-0.0020262249232047003,0.1351912246397406
85,85,0.0425,0.019388151608890587,0.01985083346020994,0.2274624735594228,0.23639660764610845,0.2248975325662874,-0.002564940993135423,0.20504669910607745
86,86,0.043,0.06220232399722232,0.06301308459679802,0.33157927706546925,0.3419579167635837,0.3285807552123109,-0.0029985218531583535,0.2655676706155129
87,87,0.0435,0.1270322985163894,0.12815177377349649,0.4447807630529102,0.456111966928609,0.4414876761421712,-0.003293086910738985,0.3133359023686747
88,88,0.044000000000000004,0.2106136883517618,0.21198726567433374,0.5609516440702592,0.5726517699147521,0.5575311202033273,-0.003420523866931924,0.34554385452899355
89,89,0.0445,0.3087420312992973,0.3103005713980002,0.6738187232239673,0.6852407787735255,0.6704581005147587,-0.0033606227092085605,0.3601575291167585
90,90,0.045,0.4164806628033646,0.4181456648663012,0.7772896781593618,0.7877574643871785,0.7741868085376308,-0.003102869621731008,0.35604114367132955
91,91,0.0455,0.5284133134314558,0.5300986624851395,0.8657818457577552,0.8746281549893912,0.8631340782641972,-0.0026477674935579953,0.3330354157790577
92,92,0.046,0.6389047966968574,0.6405304754005834,0.9345232509916188,0.9411300400359179,0.9325156678292414,-0.0020075831623773688,0.29198519242865806
93,93,0.0465,0.7424108865814695,0.7438901365641307,0.9798096605756912,0.983647872520656,0.9786032245115087,-0.00120643606418247,0.234713087947378
94,94,0.047,0.8337263508764455,0.8349834781213153,0.9992038178654014,0.9998704322756574,0.9989241589922893,-0.0002796588731120986,0.1639406808709739
95,95,0.0475,0.9082606800964512,0.9092344375475766,0.9916661792140162,0.9889160862373402,0.9923937277624307,0.0007275485484145028,0.08315929021485413
96,96,0.048,0.9622757246225586,0.962914537094253,0.9576101506947242,0.9513806415389121,0.9593723052042947,0.0017621545095705127,-0.0035422318899582805
97,97,0.0485,0.993058938268918,0.9933300345152256,0.8988789223476221,0.8893049064723777,0.9016448553226618,0.0027659329750396866,-0.0916851791925638
98,98,0.049,0.9990670154800264,0.9989567888217308,0.8186452231144846,0.8060637322799095,0.8223238041963795,0.003678581081894894,-0.17663298462535126
99,99,0.0495,0.9800040031151932,0.97951642428395,0.7212394750811443,0.70618256946383,0.7256806279746321,0.0044411528934877875,-0.25383579630931796
100,100,0.05,0.9368264379945216,0.9359897747433412,0.6119156722447215,0.5950914958186346,0.6169153228392494,0.0049996505945278935,-0.3190744519040918
101,101,0.0505,0.8717131622552228,0.8705671099069973,0.4965676863692025,0.4788300845819837,0.5018761902393035,0.005308503870101011,-0.36869091966769374
102,102,0.051,0.7879317655230698,0.7865376580614845,0.38141129863093226,0.3637191236805261,0.386745095749273,0.005333797118340755,-0.39979256231221144
103,103,0.0515,0.6896971538320987,0.6881240204609029,0.27264915563584485,0.2560170246290088,0.2777051451899016,0.005055989554056728,-0.41041887527100135
104,104,0.052000000000000005,0.5819414624435185,0.5802695906951797,0.17613670415316887,0.16157958793761576,0.18060864083891784,0.004471936685748967,-0.3996609498562619
105,105,0.0525,0.4700750095604648,0.4683903424098245,0.09706709280001967,0.08554160714104835,0.1006631622442306,0.0035960694442109253,-0.3677271801655939
106,106,0.053,0.3597162968367809,0.3581024718399155,0.039691993368342206,0.03203763800731571,0.04215260495347954,0.002460611585137336,-0.31594986688643595
107,107,0.0535,0.2564031720670376,0.2549406570559304,0.007093347510908824,0.003977120065820157,0.008208094446166601,0.0011147469352577773,-0.24673256260976378
108,108,0.054000000000000006,0.16531847082253695,0.1640802088492979,0.0010182617805647855,0.002886095264000836,0.0006410113304879398,-0.0003772504500768457,-0.16343919751880995
109,109,0.0545,0.0910315995143291,0.09007759765369172,0.021785884704121416,0.028824152481516437,0.019847001948087445,-0.001938882756033971,-0.07023059570560428
110,110,0.055,0.03726625389255354,0.03664209515180555,0.06827119623696301,0.080381129832315,0.06478602252144731,-0.0034851737155156964,0.028143927369641768
111,111,0.0555,0.006716207299248158,0.006450060121075669,0.13796650581798425,0.15475376749723546,0.13303938499978898,-0.004927120818195269,0.12658932487871333
112,112,0.055999999999999994,0.0009098587891425143,0.0010112092840208026,0.22711726340625984,0.24789814591827905,0.22094063479277826,-0.006176628613481588,0.21992942550875746
113,113,0.0565,0.020133894083045417,0.020593374983560387,0.3309248060280509,0.35474961721169584,0.32377314789987194,-0.007151658128178973,0.30317977291631154
114,114,0.057,0.06341967564800352,0.06420970425629317,0.4438050518995581,0.4694982556226506,0.4360237394156508,-0.007781312483907288,0.3718140351593576
115,115,0.0575,0.12859203960172294,0.1296686652706393,0.559689183702383,0.585904836033164,0.5516786590694829,-0.008010524632900085,0.4220099937988436
116,116,0.057999999999999996,0.21238007558325409,0.21368452194405807,0.6723501110751389,0.6976401389277352,0.664546003377173,-0.007804107697965912,0.4508614814331149
117,117,0.0585,0.3105784132002056,0.3120425135307381,0.7757371183546669,0.7986291118423714,0.7685872832016619,-0.007149835153004935,0.45654476967092383
118,118,0.059000000000000004,0.4182634730229098,0.4198105848759893,0.8643007376412509,0.8833811789165319,0.8582403698221392,-0.006060367819111678,0.4384297849461499
119,119,0.0595,0.530036442221987,0.5315868340968162,0.9332903905819974,0.9472887234150776,0.9287165536851418,-0.004573836896855532,0.39712971958832566
120,120,0.06,0.6402951929036245,0.6417703535465211,0.9790088422091716,0.9868775335021852,0.976255858873893,-0.002752983335278625,0.33448550532737187
121,121,0.0605,0.7435144100362686,0.7448421743335891,0.9990098707502848,0.999995603712779,0.9983270356292046,-0.0006828351210802497,0.2534848612956154
122,122,0.061,0.8345291672850158,0.8356412319021189,0.9922285976342126,0.9859300493032126,0.9937616167990184,0.00153301916480586,0.1581203848968995
123,123,0.0615,0.9087700625609948,0.9096230893213066,0.9590375716643288,0.9454457942717552,0.9628149791073826,0.0037774074430537707,0.05319188978607592
124,124,0.062,0.9625359547709388,0.96308701460015,0.9012256844773392,0.8807439449877997,0.9071512653203958,0.00592558084305661,-0.0559357492797542
125,125,0.0625,0.993131483146374,0.9933608180020236,0.8219011434119984,0.7953421206811807,0.8297530928935193,0.007851949481520903,-0.1636077251085043
126,126,0.063,0.9990311050776892,0.9989341764970778,0.7253237937540812,0.6938832440013035,0.7347609856459196,0.009437191891838448,-0.2641731908511582
127,127,0.0635,0.9799444466369764,0.9795335898769929,0.6166758717796175,0.5818831825335454,0.6272512241177729,0.01057535233815543,-0.35228236575922
128,128,0.064,0.9368315110133,0.9361354650305715,0.5017835512747894,0.4654309389017649,0.5129640560594251,0.011180504784635725,-0.42317140897114647
129,129,0.0645,0.8718552134969498,0.8709165977648425,0.3868042578531444,0.3508576792498109,0.39799685376425054,0.011192595911106162,-0.472919744000592
130,130,0.065,0.7882723138423499,0.7871445932743196,0.2778965649978118,0.24439256966079526,0.2884786481634418,0.01058208316563003,-0.4986659451108778
131,131,0.0655,0.690267688427348,0.6890138770425772,0.18089035796522712,0.15182412468789533,0.1902434056188963,0.009353047653669178,-0.4987704714236809
132,132,0.066,0.5827489698723852,0.5814354484555962,0.1009749356963488,0.07818547513763778,0.10851947228616342,0.007544536589814618,-0.4729159761694328
133,133,0.0665,0.4710963558954889,0.4697907922798772,0.042421742751407865,0.02748066630484847,0.047651728193258816,0.005229985441850951,-0.4221390640866184
134,134,0.067,0.3608955891165003,0.3596626509555566,0.00835650916347823,0.002466883997247964,0.010871150536172032,0.002514641372693801,-0.34879150041938456
135,135,0.0675,0.2576560759885457,0.25655576059270524,0.0005929450535374088,0.0045044619464947025,0.00012403327429469775,-0.000468911779242711,-0.2564317273184105
136,136,0.068,0.16653937262324492,0.16562176673428214,0.019536806091931817,0.03348284635335368,0.015969811617630593,-0.0035669944743012237,-0.14965195511665155
137,137,0.0685,0.0920985186569224,0.0914019590528652,0.06416537275057835,0.0878265570117609,0.05755283310442124,-0.006612539646157108,-0.03384912594844396
138,138,0.069,0.038050648171988805,0.037600628610180035,0.1320833375275952,0.1645808337639898,0.12264944580774922,-0.009433891719845988,0.08504881719756918
139,139,0.0695,0.007092540427363928,0.00690055487027695,0.21965202092257088,0.2595723111751115,0.2077877627977766,-0.011864258124794275,0.20088720792749967
140,140,0.07,0.0007660964550836239,0.0008295045332975409,0.32218489774751546,0.3676359821637477,0.3084336116035727,-0.013751286143942776,0.30760410707027513
141,141,0.0705,0.0193818997428286,0.01968460431855435,0.4341989036208713,0.4828961007698244,0.41923266608362747,-0.014966237537243854,0.3995480617650731
142,142,0.071,0.062004178842542335,0.06251822510652517,0.5497080090539925,0.5990857212400708,0.5342957887490191,-0.015412220304973467,0.4717775636424939
143,143,0.0715,0.12649870560000026,0.12718597272469084,0.6625433322505999,0.7098875040773328,0.6475123533200083,-0.015030978930591576,0.5203263805953176
144,144,0.07200000000000001,0.20963949169857604,0.21045445263383744,0.7666826507573781,0.8092772209123003,0.7528748568937959,-0.013807793863582218,0.5424204042599584
145,145,0.0725,0.30726950606776704,0.3081633152247715,0.8565716917708937,0.8918512918954723,0.8447975638316062,-0.011774127939287449,0.5366342486068347
146,146,0.073,0.4145127949377454,0.415433383000859,0.9274200989046106,0.9531205380169728,0.9184122955076678,-0.009007803396942848,0.5029789125068087
147,147,0.0735,0.5260118043321554,0.5269104687746274,0.9754562833869844,0.9897541879666918,0.9698257036578125,-0.005630579729171914,0.44291523488318507
148,148,0.07400000000000001,0.6362020257495125,0.6370328899156851,0.9981276382615304,0.9997608862171572,0.9963244787741267,-0.0018031594874037271,0.3592915888584416
149,149,0.0745,0.7395852710837207,0.7403088795802819,0.994235522205962,0.9825968802596864,0.9965176891118686,0.0022821669059065464,0.25620880953158665


==> Ejc_limiting_anharm_mk3.csv <==
,Ejc,Ej,Ec,cpb,do,rwa
0,22.5,7.829999999999999,0.348,-0.47496059087151643,-0.42594001996268727,-0.347999999999999
1,26.707163972715243,9.294093062504905,0.348,-0.44407360906833837,-0.41814268707261615,-0.3479999999999972
2,31.70100477624439,11.031949662133046,0.348,-0.4250965455844202,-0.4110689262670624,-0.3479999999999954
3,37.628619229288354,13.094759491792347,0.348,-0.41293297211352886,-0.4047283243254922,-0.3479999999999981
4,44.664609058820886,15.543283952469668,0.348,-0.4044098683335635,-0.3990760121521788,-0.34800000000000075
5,53.01622390716229,18.449645919692475,0.348,-0.3978434888665152,-0.39404620039139004,-0.3479999999999954
6,62.92946600456752,21.899454169589497,0.348,-0.39243030263442336,-0.38956918295218657,-0.347999999999999
7,74.69633632441749,25.994325040897284,0.348,-0.3877995452483711,-0.3855790018049854,-0.3479999999999963
8,88.6634356612135,30.854875610102294,0.348,-0.38376645474920856,-0.3820163176882918,-0.34799999999999365
9,105.24217398170298,36.62427654563263,0.348,-0.3802213930572549,-0.3788290123912361,-0.3479999999999883
10,124.9208887721941,43.472469292723545,0.348,-0.3770872334642874,-0.3759718139186443,-0.34799999999999187
11,148.27922933583588,51.60117180887088,0.348,-0.3743041793941675,-0.37340556558296,-0.3479999999999954
12,176.00523073866742,61.24982029705626,0.348,-0.37182387499751535,-0.37109642101728824,-0.34800000000001674
13,208.9155803285854,72.70262195434772,0.348,-0.36960645100563916,-0.3690150835088044,-0.347999999999999
14,247.97967379068868,86.29692647915965,0.348,-0.36761863435605235,-0.3671361319306605,-0.3480000000000203
15,294.3481693257048,102.43316292534527,0.348,-0.3658323886014756,-0.365437441557134,-0.3480000000000203
16,349.38688103333965,121.58663459960219,0.348,-0.36422389311319847,-0.36389969400942945,-0.34800000000000253
17,414.71700985213175,144.32151942854185,0.348,-0.36277276078852694,-0.3625059654847327,-0.3479999999999741
18,492.26289708422377,171.30748818530986,0.348,-0.3614614295945202,-0.3612413817108866,-0.3480000000000132
19,584.3087071160984,203.33943007640224,0.348,-0.3602746832545023,-0.3600928287312115,-0.34799999999995634
20,693.5657089615504,241.36086671861952,0.348,-0.3591992693438151,-0.35904871004343164,-0.3479999999999741
21,823.2521384483827,286.49174418003713,0.348,-0.3582235918515657,-0.3580987421047723,-0.3479999999999386
22,977.1879934413087,340.0614217175754,0.348,-0.3573374613629312,-0.3572337816252755,-0.3479999999999386
23,1159.9075543558042,403.64782891581984,0.348,-0.35653189031633303,-0.3564456790284751,-0.3480000000000132
24,1376.7929443276257,479.1239446260137,0.348,-0.35579892387995926,-0.3557271538236222,-0.3480000000000132
25,1634.2326631393473,568.7129667724928,0.348,-0.3551314992336927,-0.35507168806925904,-0.3480000000000132
26,1939.8097646235385,675.0537980889914,0.348,-0.35452332769546757,-0.3544734349564038,-0.34799999999994213
27,2302.5252204300023,801.2787767096407,0.348,-0.35396879537251635,-0.353927140118131,-0.3480000000000132
28,2733.063049481614,951.1059412196016,0.348,-0.3534628789314027,-0.35342807372278884,-0.3480000000000132
29,3244.1050226788757,1128.9485478922486,0.348,-0.353001073807917,-0.35297197137774816,-0.3480000000001624
30,3850.7042126841666,1340.0450660140898,0.348,-0.3525793327038187,-0.3525549828139205,-0.3480000000000061
31,4570.7283919369465,1590.6134803940572,0.348,-0.35219401265281647,-0.35217362717914114,-0.3479999999998711
32,5425.386339475787,1888.034446137574,0.348,-0.35184182925486596,-0.35182475355672693,-0.34799999999957265
33,6439.852559275957,2241.068690628033,0.348,-0.3515198169536973,-0.3515055066455517,-0.34799999999928843
34,7644.008811586358,2660.1150664320526,0.348,-0.35122529441274253,-0.35121329622063513,-0.34799999999958686
35,9073.32429955186,3157.5168562440467,0.348,-0.3509558342406649,-0.3509457705852981,-0.3480000000004537
36,10769.90043758902,3747.9253522809786,0.348,-0.35070923641686136,-0.3507007921921712,-0.34799999999928843
37,12783.710975844797,4448.731419593989,0.348,-0.3504835049058528,-0.35047641705719457,-0.34800000000103637
38,15174.074009408278,5280.57775527408,0.348,-0.3502768269932801,-0.35027087584599315,-0.34799999999872
39,18011.399231261505,6267.966932479003,0.348,-0.3500875550035403,-0.35008255683791845,-0.3479999999998711
40,21379.261895437237,7439.983139612158,0.348,-0.3499141900647089,-0.3499099913704242,-0.3479999999987058
41,25376.86458031398,8831.148873949265,0.348,-0.349755367658247,-0.3497518395736847,-0.34800000000217324
42,30121.959264881592,10482.441824178793,0.348,-0.34960984473568146,-0.34960687963473447,-0.34800000000100795
43,35754.31578962849,12442.501894790714,0.348,-0.3494764881998833,-0.34947399559263204,-0.34799999999640363
44,42439.83886781559,14769.063925999824,0.348,-0.34935426459196606,-0.34935216877730113,-0.3479999999987058
45,50375.45491637171,17530.658310897354,0.348,-0.34924223082717276,-0.3492404686475652,-0.34800000000100795
46,59794.912651184975,20808.62960261237,0.348,-0.34913952590127906,-0.34913804387539926,-0.34799999999640363
47,70975.66830708373,24699.532570865136,0.348,-0.34904536338552816,-0.34904411683533,-0.34800000000103637
48,84247.05829112587,29317.9762853118,0.348,-0.34895902467326323,-0.3489579763687516,-0.3480000000009795
49,100000.0,34800.0,0.348,-0.34887985288406753,-0.3488789708736135,-0.3480000000056407


==> Ejc_limiting_freq_mk3.csv <==
,Ejc,Ej,Ec,cpb,do,rwa
0,85970.15457248111,515.8209274348869,0.006000000000000003,4.969934224208541,4.9698750332493065,4.969882285270971
1,72442.95785531784,473.5545917663504,0.006536930652557391,4.969889833871587,4.969873676337924,4.969882285270971
2,61045.41021869207,434.75994146460715,0.007121910392724069,4.969875942185588,4.969872065440447,4.969882285271115
3,51442.134612672184,399.15182013896055,0.007759239058494164,4.9698709545981705,4.96987015299162,4.969882285271115
4,43350.577087044665,366.4684936771613,0.008453601273665179,4.969868013087234,4.969867882506436,4.969882285271043
5,36532.686309821605,336.4697263936886,0.009210100881720012,4.969865188187943,4.96986518690596,4.969882285271115
6,30787.903747977583,308.9350152001677,0.010034298461143567,4.969861961830886,4.969861986534092,4.96988228527108
7,25947.258047356157,283.6619688183747,0.010932252197926472,4.969858151331353,4.969858186792603,4.969882285271115
8,21868.389672292757,260.4648201223766,0.01191056241568557,4.969853629030988,4.969853675329895,4.969882285271115
9,18431.359265722946,239.17306067492254,0.0129764200907155,4.969848258709437,4.969848318701784,4.96988228527108
10,15535.11627445253,219.63018742138044,0.014137659708576618,4.969841880704967,4.969841958409936,4.969882285271115
11,13094.523831805269,201.69255232890322,0.015402816850736679,4.9698343055214504,4.969834406177998,4.969882285271115
12,11037.852273871778,185.22830651521406,0.016781190934551347,4.969825307943235,4.969825438353084,4.969882285271043
13,9304.667468647944,170.11643110592516,0.01828291356774781,4.9698146202407205,4.969814789226598,4.969882285271061
14,7844.0517660499,156.24584769680132,0.019919023019844686,4.969801924098178,4.9698021431091135,4.96988228527108
15,6613.105173647944,143.51460188250488,0.021701545357903154,4.969786840997787,4.969787124901871,4.96988228527108
16,5575.682616541778,131.82911385042632,0.023643582842990278,4.969768920758265,4.969769288863851,4.969882285271061
17,4701.330093214906,121.1034905311645,0.02575941023710386,4.969747627868213,4.969748105262675,4.969882285271061
18,3964.3883972678364,111.25889424968167,0.02806457972845413,4.9697223251836276,4.969722944477351,4.9698822852710975
19,3343.2380101891094,102.22296323646401,0.030576035246345442,4.969692254470766,4.969693058073084,4.96988228527108
20,2819.6629281462997,93.92927973921148,0.03331223700591843,4.969656513172756,4.969657556265013,4.96988228527108
21,2378.314688634106,86.31688182545986,0.036293297198207466,4.969614026650204,4.969615381074989,4.969882285271061
22,2006.2608138801531,79.32981528768967,0.039541127822889606,4.969563514993162,4.969565274343267,4.969882285271089
23,1692.6043741023511,72.9167223572401,0.04307960175035614,4.969503453314484,4.969505739602911,4.969882285271071
24,1428.1634682658453,67.03046420391091,0.04693472819697803,4.969432024206817,4.969434996620211,4.969882285271089
25,1205.201184595729,61.627774446470305,0.0511348439033792,4.9693470607668,4.969350927166482,4.96988228527108
26,1017.198089739779,56.66894112723055,0.055710821420956146,4.969245978248761,4.969251010309111,4.969882285271089
27,858.6605479313408,52.11751481307698,0.060696296037633185,4.969125691989748,4.969132245154856,4.96988228527108
28,724.9592266658566,47.940040677373105,0.06612791301085034,4.968982518729288,4.9689910585779105,4.96988228527108
29,612.1930343546568,44.10581259343647,0.07204559692504604,4.968812057804044,4.9688231949479595,4.969882285271084
30,517.0744843391809,40.5866474320722,0.07849284515352128,4.968609047896434,4.968623584289831,4.969882285271084
31,436.8331105964473,37.35667790415982,0.08551704758174902,4.968367194013221,4.968386184564246,4.96988228527108
32,369.13409202591976,34.39216242560267,0.093169834942224,4.968078958106905,4.968103792891356,4.969882285271089
33,312.00969003513814,31.671310607069824,0.10150745832125611,4.967735305151143,4.967767819483092,4.96988228527108
34,263.8014814265646,29.174123085810013,0.11059120262723514,4.967325394436482,4.967368016781601,4.969882285271084
35,223.1116864431301,26.882244522236007,0.1204878370595264,4.966836203219089,4.966892154799241,4.969882285271082
36,188.76215961670596,24.77882868074517,0.1312701058891264,4.96625206643234,4.966325631859019,4.969882285271082
37,159.75983666909673,22.848414603065443,0.14301726315851412,4.965554111675427,4.965651007859281,4.969882285271086
38,135.26762078373528,21.076812963950687,0.15581565523095964,4.964719562730157,4.964847444797931,4.969882285271082
39,114.57985169592905,19.451001773893747,0.1697593554712624,4.963720876960425,4.96389003668811,4.969882285271082
40,97.10163595630698,17.95903066222998,0.18495085572308012,4.962524672210071,4.962749008337276,4.969882285271084
41,82.3314303792101,16.58993303707319,0.20150181966548697,4.961090391547485,4.9613887601778535,4.969882285271083
42,69.84636644244266,15.333645476424085,0.21953390358623556,4.959368672762969,4.959766735267176,4.969882285271085
43,59.289884077044654,14.1809337579431,0.23917965060474036,4.957299519570258,4.957832086396014,4.969882285271085
44,50.361311251357236,13.123324983676527,0.2605834649176823,4.954810847067964,4.955524129092998,4.969882285271084
45,42.807083014152795,12.153045300825237,0.2839026732283352,4.95181926398247,4.952770585997456,4.969882285271083
46,36.413341903248686,11.26296276077838,0.3093086811615479,4.948237667395829,4.949485670018042,4.9698822852710824
47,30.999702269435588,10.44653489640276,0.3369882331645039,4.943998544009174,4.945568136115164,4.9698822852710824
48,26.413995307576734,9.697760632259916,0.36714478515403376,4.939106449990783,4.940899584861229,4.969882285271084
49,22.527840435678275,9.01113617427131,0.4,4.933734209531912,4.935343572584437,4.969882285271083


==> RWA_bestfit.csv <==
num_cliffords,best_fit
0.0,0.8905702861662942
0.875,0.8570076033504951
1.75,0.8261597840255982
2.625,0.7978072246570861
3.5,0.7717480852969107
4.375,0.7477968526985861
5.25,0.7257830196609629
6.125,0.7055498711990236
7.0,0.686953368900527
7.875,0.669861125526317
8.75,0.6541514625545419
9.625,0.6397125439595056
10.5,0.6264415800585834
11.375,0.6142440957594388
12.25,0.6030332579982467
13.125,0.5927292575809977
14.0,0.5832587410272575
14.875,0.5745542883717116
15.75,0.5665539332060037
16.625,0.5592007215440745
17.5,0.5524423063705968
18.375,0.5462305749861216
19.25,0.540521306496033
20.125,0.5352738570049966
21.0,0.5304508702758245
21.875,0.5260180117929549
22.75,0.5219437243373636
23.625,0.5181990033328613
24.5,0.5147571903644814
25.375,0.511593783399032
26.25,0.5086862623567819
27.125,0.5060139287925399
28.0,0.503557758544827
28.875,0.5013002663041598
29.75,0.49922538113631876
30.625,0.49731833207445586
31.5,0.49556554296558386
32.375,0.49395453582286286
33.25,0.49247384199565836
34.125,0.4911129205249947
35.0,0.4898620831031828
35.875,0.4887124251034144
36.75,0.4876557621883275
37.625,0.4866845720462637
38.5,0.4857919408404412
39.375,0.4849715139898196
40.25,0.4842174509312683
41.125,0.48352438354099336
42.0,0.4828873779192284
42.875,0.48230189926613637
43.75,0.48176377959887706
44.625,0.4812691880800199
45.5,0.48081460374607177
46.375,0.48039679044197675
47.25,0.4800127737831478
48.125,0.4796598199810241
49.0,0.4793354163814161
49.875,0.47903725357709037
50.75,0.47876320896725616
51.625,0.4785113316469143
52.5,0.4782798285184967
53.375,0.4780670515269264
54.25,0.4778714859272251
55.125,0.47769173950114646
56.0,0.4775265326460687
56.875,0.4773746892655904
57.75,0.4772351283969798
58.625,0.47710685651587437
59.5,0.47698896046344846
60.375,0.4768806009456974
61.25,0.47678100655856026
62.125,0.4766894682963468
63.0,0.4766053345043739
63.875,0.47652800623988023
64.75,0.4764569330081931
65.625,0.47639160884379433
66.5,0.47633156870838617
67.375,0.4762763851803149
68.25,0.4762256654117852
69.125,0.4761790483322033
70.0,0.47613620207774005
70.875,0.4760968216288145
71.75,0.47606062663868054
72.625,0.47602735943765706
73.5,0.47599678319879535
74.375,0.4759686802519237
75.25,0.47594285053406854
76.125,0.4759191101652196
77.0,0.4758972901393004
77.875,0.4758772351210256
78.75,0.47585880234007977
79.625,0.475841860574745
80.5,0.4758262892177423
81.375,0.4758119774176368
82.25,0.4757988232896939
83.125,0.4757867331905684
84.0,0.4757756210516643
84.875,0.4757654077664181
85.75,0.47575602062714445
86.625,0.4757473928074353
87.5,0.47573946288642693
88.375,0.4757321744115494
89.25,0.4757254754966441
90.125,0.47571931845259
91.0,0.47571365944780786
91.875,0.47570845819622626
92.75,0.47570367767048777
93.625,0.4756992838383538
94.5,0.47569524542043123
95.375,0.47569153366749667
96.25,0.4756881221558326
97.125,0.47568498659911873
98.0,0.4756821046755394
98.875,0.475679455868876
99.75,0.47567702132245354
100.625,0.47567478370490096
101.5,0.4756727270867707
102.375,0.4756708368271377
103.25,0.47566909946937175
104.125,0.4756675026453407
105.0,0.4756660349873625
105.875,0.4756646860472795
106.75,0.4756634462220788
107.625,0.4756623066855287
108.5,0.4756612593253459
109.375,0.4756602966854442
110.25,0.4756594119128553
111.125,0.4756585987089433
112.0,0.4756578512845645
112.875,0.4756571643188555
113.75,0.47565653292135407
114.625,0.4756559525971841
115.5,0.47565541921505716
116.375,0.4756549289778621
117.25,0.4756544783956336
118.125,0.47565406426070717
119.0,0.47565368362488447
119.875,0.4756533337784448
120.75,0.4756530122308552
121.625,0.4756527166930401
122.5,0.4756524450610858
123.375,0.47565219540126286
124.25,0.4756519659362599
125.125,0.4756517550325312
126.0,0.47565156118866736
126.875,0.475651383024707
127.75,0.4756512192723131
128.625,0.4756510687657433
129.5,0.47565093043355167
130.375,0.47565080329096066
131.25,0.4756506864328508
132.125,0.4756505790273171
133.0,0.4756504803097469
133.875,0.47565038957737643
134.75,0.47565030618428816
135.625,0.47565022953681235
136.5,0.4756501590893008
137.375,0.4756500943402424
138.25,0.4756500348286931
139.125,0.47564998013099413
140.0,0.4756499298577563
140.875,0.4756498836510878
141.75,0.47564984118204656
142.625,0.4756498021482984
143.5,0.47564976627196454
144.375,0.47564973329764393
145.25,0.47564970299059456
146.125,0.4756496751350626
147.0,0.47564964953274647
147.875,0.47564962600138494
148.75,0.4756496043734599
149.625,0.47564958449500355
150.5,0.4756495662245026
151.375,0.47564954943189053
152.25,0.47564953399762183
153.125,0.4756495198118211
154.0,0.4756495067735005
154.875,0.47564949478984114
155.75,0.4756494837755322
156.625,0.4756494736521634
157.5,0.4756494643476674
158.375,0.475649455795806
159.25,0.475649447935699
160.125,0.475649440711391
161.0,0.47564943407145255
161.875,0.47564942796861437
162.75,0.47564942235943075
163.625,0.47564941720397036
164.5,0.4756494124655318
165.375,0.4756494081103824
166.25,0.47564940410751827
167.125,0.4756494004284431
168.0,0.475649397046966
168.875,0.47564939393901434
169.75,0.4756493910824629
170.625,0.475649388456976
171.5,0.47564938604386303
172.375,0.4756493838259452
173.25,0.47564938178743327
174.125,0.47564937991381523
175.0,0.47564937819175296


==> RWA_data.csv <==
num_cliffords,run_0,run_1,run_2,run_3,run_4,run_5,run_6,run_7,run_8,run_9,run_10
1.0,0.6955252918287937,0.877431906614786,0.7198443579766537,0.919260700389105,0.8472762645914397,0.9785992217898832,0.938715953307393,0.938715953307393,0.7431906614785992,0.6828793774319066,0.882295719844358
5.0,0.953307392996109,0.4805447470817121,0.4153696498054475,0.7996108949416343,0.8385214007782101,0.8190661478599222,0.580739299610895,0.7830739299610895,0.9289883268482491,0.4036964980544747,0.6663424124513618
10.0,0.9134241245136187,0.7675097276264592,0.5992217898832685,0.6770428015564203,0.8988326848249028,0.7208171206225681,0.9027237354085603,0.6342412451361867,0.3745136186770428,0.2694552529182879,0.3832684824902724
20.0,0.6809338521400778,0.2616731517509728,0.8414396887159533,0.7052529182879378,0.5894941634241245,0.2694552529182879,0.7636186770428015,0.6128404669260701,0.7159533073929961,0.4046692607003891,0.882295719844358
50.0,0.7422178988326849,0.7957198443579766,0.7198443579766537,0.6585603112840467,0.7013618677042801,0.6099221789883269,0.5457198443579766,0.7149805447470817,0.5622568093385214,0.7577821011673151,0.448443579766537
75.0,0.7470817120622568,0.2801556420233463,0.5525291828793775,0.7285992217898832,0.3745136186770428,0.7315175097276264,0.38035019455252916,0.72568093385214,0.6507782101167315,0.428988326848249,0.6147859922178989
100.0,0.5311284046692607,0.35894941634241245,0.5077821011673151,0.48249027237354086,0.35797665369649806,0.607976653696498,0.4348249027237354,0.4377431906614786,0.6964980544747081,0.3784046692607004,0.6196498054474708
125.0,0.5,0.504863813229572,0.36964980544747084,0.4571984435797665,0.5291828793774319,0.6867704280155642,0.3638132295719844,0.6712062256809338,0.5321011673151751,0.47568093385214005,0.3949416342412451
150.0,0.504863813229572,0.490272373540856,0.6235408560311284,0.5953307392996109,0.4163424124513619,0.4027237354085603,0.607976653696498,0.5136186770428015,0.38813229571984437,0.4357976653696498,0.6498054474708171
175.0,0.46400778210116733,0.5992217898832685,0.5992217898832685,0.4785992217898833,0.42509727626459143,0.4066147859922179,0.5155642023346303,0.448443579766537,0.5350194552529183,0.5155642023346303,0.5009727626459144


==> RWA_std.csv <==
num_cliffords,max_bar,min_bar,avg,length
1.0,0.9434716782258029,0.7636294890893723,0.8535505836575876,0.08992109456821533
5.0,0.8843556536923932,0.5656443463076067,0.725,0.15935565369239324
10.0,0.8456747820036485,0.4467376693582192,0.6462062256809339,0.1994685563227147
20.0,0.7176893476472908,0.2842561776445378,0.5009727626459143,0.21671658500137644
50.0,0.7362464798481194,0.41764457073553807,0.5769455252918287,0.15930095455629065
75.0,0.6654964678528134,0.38839458273084426,0.5269455252918288,0.13855094256098452
100.0,0.6073320691845645,0.34996365065979346,0.478647859922179,0.12868420926238555
125.0,0.559208461025738,0.3540211109586978,0.4566147859922179,0.1025936750335201
150.0,0.5523498532705372,0.3608797187138983,0.4566147859922178,0.09573506727831947
175.0,0.5383583576729621,0.3874198524437694,0.4628891050583658,0.07546925261459633


==> devs.csv <==
freqs,devs
-1.0,-1.6172317316808698
-0.9949832775919732,-1.6043961893647642
-0.9899665551839465,-1.5926775995728486
-0.9849498327759197,-1.5820641501687025
-0.979933110367893,-1.5725332898748017
-0.9749163879598662,-1.564067494470696
-0.9698996655518395,-1.5566461413750294
-0.9648829431438127,-1.5502377664715
-0.959866220735786,-1.5447981868959033
-0.9548494983277592,-1.54027809725622
-0.9498327759197325,-1.513653466352119
-0.9448160535117057,-1.460851045334969
-0.939799331103679,-1.4126278496314884
-0.9347826086956522,-1.3690997911259533
-0.9297658862876255,-1.3300125939132617
-0.9247491638795986,-1.2947060306940101
-0.919732441471572,-1.262523960477819
-0.9147157190635451,-1.2323385989008762
-0.9096989966555185,-1.1948703620294114
-0.9046822742474916,-1.1576767209205099
-0.8996655518394648,-1.122162602274685
-0.8946488294314381,-1.0889873839218092
-0.8896321070234113,-1.0588392114015512
-0.8846153846153846,-1.0322710339514454
-0.8795986622073578,-1.009859646601498
-0.8745819397993311,-0.991739060008633
-0.8695652173913043,-0.9758033252561793
-0.8645484949832776,-0.9577428999755873
-0.8595317725752508,-0.9454505684384192
-0.8545150501672241,-0.9392644858302792
-0.8494983277591973,-0.9395978317778135
-0.8444816053511706,-0.9468371467052533
-0.8394648829431438,-0.9610669667470886
-0.8344481605351171,-0.9825052130896781
-0.8294314381270903,-1.0112189466655581
-0.8244147157190636,-1.0470075483595158
-0.8193979933110368,-1.0866024441504862
-0.81438127090301,-1.1173754015343969
-0.8093645484949833,-1.1474141829769315
-0.8043478260869565,-1.1738124052110392
-0.7993311036789298,-1.193742849060997
-0.794314381270903,-1.2049430454445036
-0.7892976588628763,-1.2017694047694183
-0.7842809364548495,-1.1855244589086529
-0.7792642140468227,-1.167319506304217
-0.774247491638796,-1.1486448610524373
-0.7692307692307692,-1.1203626021319881
-0.7642140468227425,-1.0848926441092681
-0.7591973244147157,-1.0555758069509094
-0.754180602006689,-1.0320125377301845
-0.7491638795986622,-1.0124805925756675
-0.7441471571906355,-0.9945696109136157
-0.7391304347826086,-0.9759030277501722
-0.734113712374582,-0.9549700549281356
-0.7290969899665551,-0.9316025153066838
-0.7240802675585285,-0.9071920386388203
-0.7190635451505016,-0.8841939806678955
-0.7140468227424749,-0.8654233607686064
-0.7090301003344481,-0.8534941246804558
-0.7040133779264214,-0.8503968959239012
-0.6989966555183946,-0.8574252943882374
-0.6939799331103679,-0.8754139424434082
-0.6889632107023411,-0.9042700692174735
-0.6839464882943144,-0.943516561205683
-0.6789297658862876,-0.9918984216470191
-0.6739130434782609,-1.007665596081155
-0.6688963210702341,-0.999433233365373
-0.6638795986622074,-0.9826418439908217
-0.6588628762541806,-0.9593415308608675
-0.6538461538461539,-0.9383951940614808
-0.6488294314381271,-0.9199024560156104
-0.6438127090301003,-0.9039146117677598
-0.6387959866220736,-0.8904717085331044
-0.6337792642140467,-0.8796025081086369
-0.6287625418060201,-0.8713193208728058
-0.6237458193979932,-0.8656393713157634
-0.6187290969899666,-0.8458081188355387
-0.6137123745819397,-0.8249799328030516
-0.6086956521739131,-0.8079664453207345
-0.6036789297658862,-0.7920029599208882
-0.5986622073578596,-0.7559455380962768
-0.5936454849498327,-0.6765161225504689
-0.5886287625418061,-0.5961239135923951
-0.5836120401337792,-0.5256521319848646
-0.5785953177257526,-0.45686193293119576
-0.5735785953177257,-0.39618715258124565
-0.5685618729096991,-0.3491975054894522
-0.5635451505016722,-0.3156309231164805
-0.5585284280936454,-0.29457556100960447
-0.5535117056856187,-0.2854979693209335
-0.5484949832775919,-0.2883656213367401
-0.5434782608695652,-0.3028183797880298
-0.5384615384615384,-0.3290708482078534
-0.5334448160535117,-0.3674202913407756
-0.5284280936454849,-0.4182558446850473
-0.5234113712374582,-0.48194666211770626
-0.5183946488294314,-0.5589692898952251
-0.5133779264214047,-0.6497964782503297
-0.5083612040133779,-0.7548088533626687
-0.5033444816053512,-0.873385249093171
-0.4983277591973244,-1.0021709821682538
-0.49331103678929766,-1.1164269231140391
-0.4882943143812709,-1.2367091248848519
-0.48327759197324416,-1.3577921061008396
-0.4782608695652174,-1.4764962190326574
-0.47324414715719065,-1.5859492330181308
-0.4682274247491639,-1.6850764194670693
-0.46321070234113715,-1.7151685152029872
-0.4581939799331104,-1.7145631206840486
-0.45317725752508364,-1.709262530134367
-0.4481605351170569,-1.7141035316431399
-0.44314381270903014,-1.7322316869411394
-0.4381270903010033,-1.7618586466811048
-0.4331103678929765,-1.7704117558078756
-0.42809364548494977,-1.779920365550477
-0.423076923076923,-1.790468250318549
-0.41806020066889626,-1.8020593198050023
-0.4130434782608695,-1.814983399949026
-0.40802675585284276,-1.828787844735525
-0.403010033444816,-1.8437329650789687
-0.39799331103678925,-1.8598263908842672
-0.3929765886287625,-1.8770651719091225
-0.38795986622073575,-1.8954804662484512
-0.382943143812709,-1.9150575628398432
-0.37792642140468224,-1.934089377559094
-0.3729096989966555,-1.9494483581285806
-0.36789297658862874,-1.967364949687408
-0.362876254180602,-1.9842603340923957
-0.35785953177257523,-2.0018350527783446
-0.3528428093645485,-2.02006137056609
-0.34782608695652173,-2.0385237674211893
-0.342809364548495,-2.053934865360453
-0.3377926421404682,-2.0731532689757155
-0.33277591973244147,-2.0926018622527898
-0.3277591973244147,-2.11208357153971
-0.32274247491638797,-2.1318272522223634
-0.3177257525083612,-2.1514891265637055
-0.31270903010033446,-2.171017984440117
-0.3076923076923077,-2.190192667905477
-0.30267558528428096,-2.208951890623023
-0.2976588628762542,-2.227167072794858
-0.29264214046822745,-2.244622751773733
-0.2876254180602007,-2.2625206593228273
-0.28260869565217395,-2.27648055320394
-0.2775919732441472,-2.285608665997078
-0.27257525083612033,-2.2929773264139834
-0.2675585284280936,-2.3012761789671923
-0.2625418060200668,-2.3081877650309663
-0.2575250836120401,-2.300811515656189
-0.2525083612040133,-2.2707437332069453
-0.24749163879598657,-2.2553524846664863
-0.24247491638795982,-2.224651108666822
-0.23745819397993306,-2.206462629853883
-0.2324414715719063,-2.2029952533021433
-0.22742474916387956,-2.1749217056968897
-0.2224080267558528,-2.1585878762910884
-0.21739130434782605,-2.1488143450306123
-0.2123745819397993,-2.1084976681258536
-0.20735785953177255,-2.084740675361156
-0.2023411371237458,-2.046272816037379
-0.19732441471571904,-2.000804744704331
-0.1923076923076923,-1.972004749694523
-0.18729096989966554,-1.9498998606703903
-0.18227424749163879,-1.9312247867900565
-0.17725752508361203,-1.9316636620374346
-0.17224080267558528,-1.9151293668535587
-0.16722408026755853,-1.9169660406518123
-0.16220735785953178,-1.925568909901107
-0.15719063545150502,-1.9411356727665323
-0.15217391304347827,-1.9638394206045402
-0.14715719063545152,-1.998152920946111
-0.14214046822742477,-2.012000127898749
-0.137123745819398,-2.0364072943498455
-0.13210702341137126,-2.0663486300962233
-0.1270903010033445,-2.1019704738614147
-0.12207357859531776,-2.1421354754338764
-0.11705685618729089,-2.1626594113565423
-0.11204013377926414,-2.1892548019434406
-0.10702341137123739,-2.2101392210650523
-0.10200668896321063,-2.2407872629938486
-0.09698996655518388,-2.277985423374906
-0.09197324414715713,-2.269092819213262
-0.08695652173913038,-2.2510594075583383
-0.08193979933110362,-2.2282484886730867
-0.07692307692307687,-2.205328101520005
-0.07190635451505012,-2.2068040435850462
-0.06688963210702337,-2.1985717176632793
-0.061872909698996614,-2.1945269987227194
-0.05685618729096986,-2.19399789210039
-0.05183946488294311,-2.1967383797289144
-0.04682274247491636,-2.2008088522022944
-0.041806020066889604,-2.1988947843312165
-0.03678929765886285,-2.196130350818522
-0.0317725752508361,-2.193243285317962
-0.026755852842809347,-2.199408467478055
-0.021739130434782594,-2.2017951278558976
-0.01672240802675584,-2.189009048042638
-0.01170568561872909,-2.175563221375591
-0.006688963210702337,-2.1599407056356132
-0.0016722408026755842,-2.141929653560957
0.0033444816053511683,-2.1240231596478756
0.008361204013378032,-2.107402707100282
0.013377926421404673,-2.1000649906059325
0.018394648829431537,-2.0913958875514607
0.02341137123745818,-2.086795737639858
0.028428093645485042,-2.086318590428562
0.03344481605351168,-2.090423186285348
0.03846153846153855,-2.095956533696748
0.04347826086956519,-2.1092938483253296
0.04849498327759205,-2.122216558928466
0.05351170568561869,-2.136570148696215
0.05852842809364556,-2.151371933839139
0.0635451505016722,-2.1651838865107296
0.06856187290969906,-2.1767055660783643
0.0735785953177257,-2.1847563491304447
0.07859531772575257,-2.190881592914277
0.08361204013377921,-2.185793715167942
0.08862876254180607,-2.1919865674344767
0.09364548494983271,-2.1896660416193847
0.09866220735785958,-2.178387499286566
0.10367892976588622,-2.175683314007858
0.10869565217391308,-2.1754088157228026
0.11371237458193972,-2.17196084382903
0.11872909698996659,-2.169469695487291
0.12374581939799345,-2.1698151503553946
0.1287625418060201,-2.172374596479121
0.13377926421404696,-2.176845064947831
0.1387959866220736,-2.1767700815164646
0.14381270903010046,-2.193096676597259
0.1488294314381271,-2.203856945264836
0.15384615384615397,-2.215875993177904
0.1588628762541806,-2.2280096302077044
0.16387959866220747,-2.2425083340525793
0.1688963210702341,-2.2550981259567378
0.17391304347826098,-2.263425965324639
0.17892976588628762,-2.279491961757967
0.18394648829431448,-2.2952758467361
0.18896321070234112,-2.302623961635814
0.19397993311036799,-2.308385370639375
0.19899665551839463,-2.322383211538041
0.2040133779264215,-2.334591803619048
0.20903010033444813,-2.3482217531585334
0.214046822742475,-2.3627658239562
0.21906354515050164,-2.377886673819015
0.2240802675585285,-2.39349219870877
0.22909698996655514,-2.4099088799467294
0.234113712374582,-2.426900440463686
0.23913043478260865,-2.4290141085280164
0.2441471571906355,-2.43815996759369
0.24916387959866215,-2.4493233358364335
0.254180602006689,-2.461401563034612
0.25919732441471566,-2.475541778501886
0.2642140468227425,-2.4911940921264537
0.26923076923076916,-2.5081715876898114
0.274247491638796,-2.5259060323949387
0.27926421404682267,-2.544936059734781
0.28428093645484953,-2.5643725354704126
0.2892976588628764,-2.5754421574933573
0.29431438127090304,-2.583442114855226
0.2993311036789299,-2.593913508901908
0.30434782608695654,-2.601451606672388
0.3093645484949834,-2.6229968676030073
0.31438127090301005,-2.62342989833931
0.3193979933110369,-2.630188298362876
0.32441471571906355,-2.625931485883142
0.3294314381270904,-2.6372789661646983
0.33444816053511706,-2.63059430474185
0.3394648829431439,-2.640964603229985
0.34448160535117056,-2.6474348093207274
0.3494983277591974,-2.650877753388092
0.35451505016722407,-2.655980306756952
0.35953177257525093,-2.6614337529812064
0.36454849498327757,-2.666004718359695
0.36956521739130443,-2.670403490536193
0.3745819397993311,-2.6740160255216616
0.37959866220735794,-2.6776361550598686
0.3846153846153846,-2.6811694159225046
0.38963210702341144,-2.6736042061093843
0.3946488294314381,-2.6824788349936575
0.39966555183946495,-2.686525158814066
0.4046822742474916,-2.6874010042263277
0.40969899665551845,-2.6886498123046003
0.4147157190635451,-2.690132884046136
0.41973244147157196,-2.6882786066958793
0.4247491638795986,-2.683713290735904
0.42976588628762546,-2.6918203528730693
0.4347826086956521,-2.6992690378618076
0.43979933110367897,-2.693933878258051
0.4448160535117056,-2.708521208791553
0.4498327759197325,-2.718420403325064
0.45484949832775934,-2.7240544754697047
0.459866220735786,-2.735674094907503
0.46488294314381284,-2.730400580641261
0.4698996655518395,-2.7308655388919916
0.47491638795986635,-2.728740316903142
0.479933110367893,-2.7288576546777383
0.48494983277591985,-2.731183965677204
0.4899665551839465,-2.7310670295883916
0.49498327759197336,-2.7402430932608204
0.5,-2.747144811309881


==> final_fig2.csv <==
,drag_qr2_edited_x,drag_qr_edited_x,drag_do6_edited_x,drag_cpb_edited_x,drag_qr2_edited_y,drag_qr_edited_y,drag_do6_edited_y,drag_cpb_edited_y
0,0.06346671604037013,0.06366266827820044,0.0660254842362679,0.06616256182397127,0.0011590994084057706,0.029165688830416175,0.02462171627316031,0.0202917976540505
1,0.06363993900890437,0.06360826264799857,0.06609865193742644,0.06605523448727603,0.003944684226110692,0.030019106669952087,0.02165079352589413,0.02304020317898208
2,0.06348793509933423,0.06388578171620052,0.06601030839273167,0.06601328775356856,0.002288371811798476,0.02769710310376944,0.022807947039899773,0.02232600482626656
3,0.06351407969495602,0.06388364790339629,0.06601134332619615,0.06606775317955216,-0.0005915459012063376,0.033252010102948634,0.02309780435733416,0.021320586085509685
4,0.06372909615811624,0.06364943337663458,0.0662079135089691,0.0660217874375661,-0.0019418880197523442,0.03204328936441892,0.02114746010849229,0.02217549446489176
5,0.06346928012909649,0.06388399381756774,0.06601649699309507,0.06620743583871687,0.0006059674751989262,0.03324568357302857,0.024368676213489773,0.0201422027203325
6,0.06361914013663507,0.06359969642044322,0.06602281444044872,0.06612769327057036,0.0038081623236903093,0.030438069778243967,0.024395637990815518,0.024117569079613342
7,0.06347898951158562,0.0636709828529677,0.06623703762788692,0.06609894683250596,0.0010240647690804195,0.028768883749809925,0.02593993892704985,0.023901532766254768
8,0.06348191456356697,0.06388577291494463,0.06599735555911512,0.0660595994392906,0.0005578958452649872,0.02768516575037307,0.023185523974909424,0.02318162368494501
9,0.06354222708677383,0.06388578797914808,0.0662377868662655,0.06613419916782748,-0.0012252586689340728,0.02770195994922392,0.02113774270486875,0.02028186820191678
10,0.06349727698804764,0.06368219091808676,0.06610140730877406,0.06606340576134004,0.00138791094638712,0.029064088732341856,0.021641218045336863,0.021265834866605115
11,0.06342451690394987,0.06361973537995794,0.06602209625557814,0.06613610304041452,0.0012734369457986427,0.029458950512986082,0.02321862219653277,0.024467346546653328
12,0.06372820306780537,0.06362303629895558,0.06602923758694948,0.06624188458375713,0.004070441320483231,0.03149449625101729,0.024767083489307503,0.024804832910339168
13,0.0634374253736043,0.06369051720371655,0.06604060129584244,0.06624271542473438,0.000536523613241341,0.029166419446206814,0.022788110971864454,0.020026522356401
14,0.06356585381257537,0.06364158403823535,0.0662374999402883,0.06624180818147515,0.0033401806002543288,0.030313584469272632,0.02112611647973687,0.024759566499397714
15,0.06344896003325227,0.06370089823893925,0.0661447500502266,0.06603053769853097,0.0019318075197734237,0.0286395777668873,0.025759816635108845,0.02157026136787737
16,0.06345311388811241,0.063702383438145,0.06623777190805948,0.06611416744709947,0.002030776594373953,0.028881461184975275,0.0211222554418988,0.02437526133879412
17,0.06372910449414391,0.06374651244000633,0.06604896916443137,0.06603236718070504,-0.0019345489725938864,0.028102077512354256,0.025141628214747462,0.02361365645105431
18,0.0635814973063249,0.06388397643590356,0.06623701822996728,0.06624274258041468,0.0035137348406139627,0.033256773858185984,0.02595536514942856,0.020074659701268704
19,0.06347755719720967,0.06370988770484047,0.06622612202960215,0.06603724718041215,0.0010125255069119226,0.028391831269441625,0.02594615166526144,0.02321376185773116
20,0.06347769105507013,0.06366032189725951,0.0662370142465651,0.06608397376993233,0.0006162765489320317,0.02913768376694778,0.025959630646974426,0.020737616047980592
21,0.06348182208173771,0.06388184136637981,0.06606706638901103,0.06604351246342409,0.000414472154364925,0.03324694310205173,0.022274799960440475,0.02342976717514698
22,0.06348380756618599,0.06367062261362574,0.06606862397712,0.06612489796879112,0.0012659105365917505,0.03150350033346736,0.021880345887462044,0.02429573852167666
23,0.06350050130255269,0.06367890440279475,0.06613813261866297,0.06605433575051843,0.00018253182367834286,0.03194357819960353,0.021371266483982968,0.021740270051276645
24,0.06355821904898186,0.0636151838938086,0.06607358343193111,0.06605627827358831,0.003398551552285957,0.031271280669813835,0.022121966626217945,0.02311975743111732
25,0.06372902578551908,0.06361755516989236,0.06623415536445104,0.06605709943239298,-0.0019423608820569,0.029716155369781963,0.02112243128922666,0.021273283265898158
26,0.06372809560983038,0.06362296049912446,0.06603275053574909,0.06601031668111726,0.0040613300260926456,0.029803932717647464,0.02460796532464945,0.022198564121054275
27,0.06351355584363381,0.06362558347954425,0.06603488952796874,0.06606311940643028,0.003045170789475842,0.03044819226211035,0.023707329236556586,0.02135848222581941
28,0.06365835592016646,0.06363108577895066,0.06603636046839556,0.06617790227990471,-0.0018284565462150144,0.029933382480466723,0.02460432223925504,0.02459523243737711
29,0.0634491610915791,0.06373943694496413,0.066235025748938,0.066021835874147,0.0019030860651166551,0.02811029515062904,0.02110935656913344,0.02253374637339688
30,0.06345821507012647,0.06363537598356367,0.06614318161878056,0.06624138777132271,0.0008739713802249923,0.029319317216298206,0.025738989720208667,0.024800928096283925
31,0.06353059994016604,0.06369570246937271,0.0661173975241339,0.06611382162651443,-0.0008782974733139014,0.032383472498657334,0.0255755914065018,0.02437221561308596
32,0.06353194551960634,0.06363730485936764,0.0660420268255101,0.0660412662670004,-0.00054164202185142,0.031085486499676383,0.02253982372125408,0.022090727042953742
33,0.06372910819578924,0.06364293815709411,0.06623702114899849,0.06604228747899403,-0.00193098394719628,0.0294778540744153,0.025954089163625176,0.022759838911809115
34,0.06353216006822243,0.06364961712329048,0.06599033720531496,0.06604435324885638,-0.0006012847410351997,0.03145539675906203,0.023362218061810026,0.023583865209730544
35,0.06346962555452157,0.06382600304685214,0.06609110536998268,0.06612518273248126,8.171358940069193e-05,0.027800578943852385,0.021743827444325688,0.020466881755133504
36,0.06353267812318368,0.06365429607093441,0.06599630808491556,0.06609118211597402,-0.0007332542855866091,0.030509457971493605,0.024267476906967084,0.024203927536023927
37,0.0634727952078798,0.06370918525049275,0.06599883624708479,0.06618714748188377,0.0016370581333299845,0.032613118601564704,0.02298189024188324,0.024659921202047987
38,0.06358228816042143,0.06378458893052003,0.06605395626730359,0.0661539884246902,-0.001313502569774951,0.027864885813203125,0.021943840044426455,0.024441750880059492
39,0.06372903932859078,0.06365854279775042,0.06600211809805916,0.0660557398962735,-0.0019395747761299167,0.03033132700062017,0.023886409961256683,0.021614859395500858
40,0.0635383317310631,0.0636596984057714,0.06605905861435964,0.0662303913038968,-0.0008000076908325193,0.031589833766276734,0.024716112450069987,0.024720367533280947
41,0.06358516262387175,0.06366239204942252,0.0662134155141813,0.06600982433145575,-0.0015382603097482126,0.03034277762414035,0.0259477949435724,0.02331011867444532
42,0.06362069640361398,0.06386073408115181,0.06617300104784872,0.06624184867929782,-0.001712889704413334,0.027710561385677592,0.02124215669785716,0.024842528296684027
43,0.06348021599934528,0.06388394726029473,0.06623700961252534,0.06624194598794922,0.0012105640716044753,0.033246088508753865,0.02596276526527462,0.024764944976276654
44,0.06348513433202374,0.06388398617697325,0.06601106977003254,0.06606836211995823,6.197968739171862e-05,0.03325032010044466,0.02393907591368945,0.021413399535276
45,0.06354551550793781,0.06366566984869522,0.06606306971712582,0.06602039002114315,-0.0007944543366020905,0.0318259151106667,0.025152240416719738,0.02270872834321749
46,0.06349032098477672,0.06366751084250016,0.06602249384437325,0.06623966820595649,0.00029807840468423823,0.029572699374919218,0.02298720683597372,0.024708133591818074
47,0.06354904602326827,0.06372182635478628,0.0660240757461968,0.06602122831741215,0.0030993078830664662,0.03261751331348569,0.022836290004941327,0.021366299427628632
48,0.06372819871140613,0.0636720743082817,0.06607421476026783,0.06624186362159397,0.004073839146995231,0.028944039486446818,0.02511308230645061,0.024824041869593645
49,0.06349603354662581,0.06367324747271849,0.06616070377193431,0.06618350212455633,0.0006174501769540258,0.029147635550214563,0.025816305401532118,0.02013578081377564
50,0.06372821232551212,0.0638839856822755,0.06602840658938333,0.06608012237851972,0.004063864950145197,0.03325137608206815,0.023589614480940168,0.023730721342260726
51,0.06372909622068153,0.0637930287756861,0.06607543463825269,0.0661184730708058,-0.001941911015132679,0.033101932550527284,0.02188698886311817,0.024368600475975614
52,0.06349762509608171,0.06361626132777737,0.06611372136569499,0.06604026818642487,0.002303311898331205,0.0314428311417894,0.02563652269270297,0.02111877889094432
53,0.0635005212180162,0.06368452414598708,0.0660424801429627,0.06604085607964033,0.0020839093377196167,0.029066463459647286,0.022130688070460657,0.022882516776037518
54,0.0635037193150693,0.06368433134134348,0.06604297719074805,0.06617160990087766,0.00236434104220093,0.032329067812879635,0.024705567905891755,0.02460073014050536
55,0.0635076839495854,0.06362409923631844,0.06616696126786697,0.06604983748438495,0.0030704790856210394,0.030856118122040907,0.025828957964123288,0.02234917198684949
56,0.06372911505596399,0.06369107557122475,0.06604873566482461,0.06624273767291103,-0.0019245654193396405,0.03219878009220735,0.024518744668593998,0.020059033975008432
57,0.06351089462305197,0.0636949761981136,0.06609040885943734,0.06605695596175015,-0.0004524388993991709,0.028460195710048763,0.02546362335213807,0.021574096363308082
58,0.06351110328403066,0.06380159360979601,0.06599580122580496,0.06609847481039235,0.0026809845920385306,0.03309260985306307,0.023553489875939432,0.020612565160952192
59,0.06372909991070692,0.06374781142795186,0.06599970355872077,0.06624184667183347,-0.001939373204165393,0.03278982543797275,0.02353562023023844,0.02484511283666592
60,0.06367445037563635,0.06370717676876768,0.06601087099434504,0.0660643459187749,0.0040194363507956785,0.03238127023140607,0.02428370541251771,0.023836128104891958
61,0.06351376750651383,0.06365470786440597,0.06601566704653165,0.06601717777058959,-0.00032542580662557006,0.030245773918516967,0.02299326281778216,0.02253732096458859
62,0.06351401624155269,0.06371115661119052,0.06602012273720613,0.06601989552494733,-0.0006970711922135688,0.028521776847577705,0.02275427670379597,0.023369066016866256
63,0.06351564571868458,0.06366037292310955,0.06606888305584156,0.06602053199242923,-0.0006953296524094615,0.031570456490974334,0.021838679903394945,0.02187577561222228
64,0.06351800187111778,0.06366425901272378,0.06602491821825436,0.06613826291418351,0.0023595122711560137,0.028872926912464836,0.0246709815971053,0.02437467006493357
65,0.06363843015811567,0.06388569217293362,0.0660312986754337,0.06602321675391748,-0.0017748022664177804,0.02768223866632412,0.02490073493925489,0.022627610108063845
66,0.06345411829725812,0.06367080034558252,0.0660338067774252,0.06613976968835299,0.0008154632919606732,0.02981904445628194,0.023107065161370496,0.024452652748425768
67,0.06345763747681217,0.06388578036008181,0.06603474655800708,0.06616371450837348,0.0002520243043924941,0.027694135180494142,0.02368332491931873,0.024620154743526933
68,0.0635242295320383,0.06388399137978294,0.06614348043529109,0.06607592175838611,-0.0009051873253341645,0.03323988567699528,0.02573207529399392,0.023884151281311286
69,0.063573253995822,0.06367657170074065,0.06599115256131799,0.0660328360406105,0.003559027695611029,0.02945429969634065,0.023197820796368326,0.022384939974987424
70,0.06345923096439615,0.06372932450640291,0.0662370308108887,0.06621421628046703,-0.000262455840540182,0.032424183100778874,0.025945615301799414,0.024715585668405284
71,0.06346602866086032,0.06376616466974673,0.06609064156540505,0.06608016579539472,0.0001394748844829015,0.03282282988011681,0.021683862943063827,0.02408713468652719
72,0.06347443073662833,0.06379485063292085,0.06604913233669703,0.06624185056653083,5.15493636993521e-05,0.03304694843208564,0.02458309216111312,0.024845130165115355
73,0.0635849996721877,0.063769582320501,0.06599676043428866,0.0660428309393647,-0.0013374840628477538,0.02811659767171896,0.02410141743932703,0.021503663267328384
74,0.0634794311798582,0.06379756571352442,0.06609329593925753,0.06604332271525531,0.001167755908674168,0.02793985422704016,0.02537044548172001,0.02293456360343473
75,0.06348813349786864,0.06362644151095588,0.06600125097216021,0.06624185191542008,0.00031112008784252624,0.03050658531378188,0.02400703688929784,0.02484284413101022
76,0.06359188254213027,0.06362909577309196,0.06605480275322982,0.06599568804750731,-0.001557355457913626,0.030277543834393125,0.022203726734792185,0.022072119854746115
77,0.06359465218035429,0.0637373160717631,0.06600290892807499,0.06612795152649388,-0.0014887749818887472,0.02829749723863272,0.02326534032709676,0.024464936301104988
78,0.06372897793058466,0.06369712485076877,0.06609768423634252,0.0662427377207076,-0.0019363904458726039,0.028443746333571364,0.025333369690036484,0.020053440103590944
79,0.06350066789272941,0.06363819505212451,0.06606040396410727,0.06613133485059743,0.0018768735391656414,0.02958157091877378,0.021957478268309804,0.02430077101701071
80,0.06350445473174711,0.06363826249678828,0.06610066597257334,0.06606064659765754,0.002332820750163977,0.02973706490975773,0.025531940157224785,0.02117100392461223
81,0.06350489035787782,0.06370252397630954,0.0661735545818119,0.06606029135590982,0.0029849637749807113,0.03260129583093028,0.02587690177966032,0.02385696180290345
82,0.0635055146378543,0.06364737640880587,0.06623778197882152,0.06624086324968516,0.002469612983744579,0.030976991760651062,0.021135708012517858,0.02009533288345984
83,0.06368657531568568,0.06364782674122446,0.06613392712122007,0.06601107072045811,0.0040403846833951115,0.029040073216445493,0.02144186214544221,0.02166085044318024
84,0.06344137662532111,0.06364852723843534,0.06602063063345408,0.06606244913219797,0.0013302939968115955,0.030794680073367293,0.022691764670812287,0.023852983186259426
85,0.06351339784948433,0.06388398750316487,0.06602335841543358,0.06606548171034993,-0.0007932001717837737,0.03324944996660745,0.02349238918113589,0.021366537200662058
86,0.0634538855650101,0.06366131305487692,0.06607193710021306,0.06601697892157808,0.0004171851139482834,0.029900499290775942,0.02181753142043484,0.023026254894969563
87,0.06345539036078783,0.06388577560453891,0.06602434431521008,0.06622491258338394,0.0001504761024704166,0.027687799421204,0.02227853596669448,0.02002265283759634
88,0.06352261070976327,0.0637186613481098,0.06623409217300416,0.06603321997010024,-0.0006756180652936814,0.028556480299084443,0.021135671074264863,0.021221157306619498
89,0.06357339920910081,0.06388456512112864,0.06607460717860107,0.0660436166361214,-0.0012170444946253212,0.02768739749119413,0.02505448705405015,0.022090586095618685
90,0.06352571519067117,0.06372212542335802,0.06607610355860641,0.0660444573274221,0.002634782952676659,0.028221633577248717,0.021941541394790827,0.0214307969498144
91,0.06357530353340296,0.0637260558282237,0.06611315476423127,0.06615067544674386,-0.0012897588546915484,0.02845479092128823,0.021540247041944932,0.020389646783123282
92,0.06372820785473167,0.06372652656982464,0.06623741245121254,0.06599665637298896,0.004066983425147746,0.03251117219967477,0.02113027646386993,0.022304378191640262
93,0.06347336017556053,0.0636163363329891,0.06603513900209981,0.06624272929129749,1.6018674520085818e-05,0.029898884873593025,0.022070547324251732,0.020040772931090918
94,0.06354410116873824,0.06361830140284254,0.06603638098978251,0.06605845723333026,-0.0011322826646393974,0.029802197170308683,0.02234046939754839,0.02123322149682352
95,0.0637290983586818,0.06361833631572293,0.06604557050544775,0.06622429629012469,-0.0019404753644371867,0.03108850400351964,0.024542332760254502,0.02010972055266324
96,0.0637281874479342,0.06373167362772579,0.06599199688846114,0.06624269474302191,0.0040757073469911325,0.02822650655248476,0.02388489758077809,0.02004042398951905
97,0.06372909446263494,0.06363370468794759,0.06604735078872101,0.06606837653488823,-0.001944107301621345,0.029665540363635574,0.024750492110728703,0.023545481884516845
98,0.06349136838410586,0.0636343937593558,0.06604883305426469,0.06607333780613636,0.0027821800975376555,0.029370162620750605,0.02250283708788561,0.02381722692212337
99,0.06359292013204497,0.06363530777220554,0.06605240074011744,0.0660252569875915,0.0036919797265837,0.030766377329457938,0.02495776700485056,0.023004798180611977
100,0.06350254131187852,0.06369732746007822,0.06600111531171457,0.0660741247400362,0.002626668271855084,0.031948958387763016,0.023347880291249463,0.020861375508427118
101,0.06356045742704633,0.06364366332561383,0.06600163450872212,0.06619437460881958,-0.0010771889072643246,0.03125356603240408,0.0231942817300278,0.024658077882711568
102,0.06343781479969808,0.06382335042256898,0.06600286163271052,0.06603650368638163,0.0006442955327521504,0.0331875609987625,0.023147368146799654,0.02165309662616732
103,0.0635638709433549,0.06364844155379397,0.06617134957258541,0.06611832397124605,-0.001094954624010692,0.02970660136203197,0.025865441066698858,0.020349576064443462
104,0.0634409966352465,0.0637046002943555,0.06609788178657876,0.06603881131770467,0.0004371277775527581,0.03230591493518354,0.025539914356979124,0.021322470606587304
105,0.06344217204417497,0.0637494820933378,0.06601152238454386,0.06623925158537734,0.0020051750650961647,0.02827089608620346,0.024594369929470814,0.02008081685515689
106,0.06351242302557678,0.06365076763490543,0.06601484618992262,0.06615225282399037,-0.0005976189280190616,0.03009817230302072,0.02260906761713256,0.024464717057666903
107,0.06371147117239327,0.0637083856289026,0.06613274350571081,0.06605594049424754,-0.001923774152325886,0.028782614045149337,0.02571495207274648,0.021129166998037317
108,0.06344684689648969,0.06365676020902235,0.06601548416172395,0.06606187174744982,0.0012489141433159605,0.03071050671284838,0.023497567199366902,0.023545029162086232
109,0.06344902879904296,0.06366510624551923,0.06623779027525081,0.06624275998255592,0.0002864101999305827,0.031775599901493486,0.021140787316259887,0.020077717624954257
110,0.06351984996412766,0.06379022232465176,0.0662377821982993,0.06606623539898493,-0.0008879506279890928,0.027877296844453787,0.021132162456621344,0.02361706910152121
111,0.06372820535975518,0.063669697110616,0.0660320121184187,0.06606955880043516,0.004068939547895171,0.031079467680395205,0.024119819391815445,0.0235982769294972
112,0.06345956131874844,0.06388389216182397,0.06611673201279558,0.06602205190333861,0.0010830599965079583,0.033245823872128245,0.02565102939153213,0.021913474127879112
113,0.06345983255219402,0.06367158173516603,0.06603901918459783,0.06602341764870699,3.944271587244109e-05,0.02921078309564496,0.023020095211639467,0.021320115946907674
114,0.06352780501549868,0.06360430044509137,0.06603912534790755,0.06611030365304603,0.0033069058504585753,0.031070623247710438,0.023294025026239226,0.02428062161682405
115,0.06352854254745237,0.06360699978250135,0.06604119992890327,0.06602807903208824,0.002917460942079643,0.029984090581306883,0.024298000751111763,0.02341226450555345
116,0.06346639092601647,0.06388489455806369,0.06616752669093866,0.0661952994918765,0.00035562019000852596,0.02769515476125924,0.02582074818010049,0.024603932941335
117,0.06353182556955665,0.06361137721450362,0.06621258902468834,0.06603350690779754,-0.0005470233377383707,0.030977040463538105,0.02114832389412134,0.02209526695458628
118,0.06346998046376431,0.06367686799091266,0.06610061533502458,0.06603386257559428,0.002589461628849703,0.031915165230120814,0.021626223109362,0.023619261758460568
119,0.06372224751011385,0.0638839820648974,0.06601435017990544,0.06603446361821344,-0.00195336268502499,0.03325326089774597,0.02238743071186734,0.02185711556200207
120,0.0637281910000544,0.06368623812547107,0.06617608737884323,0.06604307839802867,0.004079174138062916,0.03233872071618765,0.021211726257376624,0.02247038564193424
121,0.06362155950805383,0.0636916804593305,0.06613789490954458,0.06604654843740644,-0.0016974723187084418,0.028807856750394437,0.021391494881511257,0.021808043111886524
122,0.06359104065842665,0.06363107126212755,0.06602600122185362,0.06605208513787403,-0.0015017810292162234,0.03067059561336492,0.02483778461533228,0.02097729966086694
123,0.06348850051400068,0.06388578241599115,0.06613814723626689,0.06605879969822326,0.0022257263595648323,0.02769669062479953,0.025701158498837442,0.021555454037237718
124,0.06348894038599254,0.06388578207904158,0.06607446730348686,0.066060096050022,0.002396330759227065,0.027694214306553656,0.025253185464432046,0.023895119283083348
125,0.0634945447890804,0.06364641436538318,0.06623779063107517,0.06606093323728925,-0.0005756719795596397,0.030699814695738663,0.02114076920565499,0.02333973904286873
126,0.06349709504855741,0.0637055872021835,0.06598620054247759,0.06613305062346829,-0.0008539450206003326,0.028501882620897225,0.023934257059705,0.02033373695385016
127,0.06342868525738078,0.06365294795748436,0.06623778275315555,0.06624276776654227,0.0006357427238615758,0.029111657787608963,0.021132460010743502,0.02011290583582495
128,0.06350364118109794,0.06388398405149859,0.0659934768878453,0.06610824838967203,0.0030912401981100664,0.033246786536826334,0.022885469597106085,0.02059614033560956
129,0.06351554947853554,0.06388361780132869,0.06619546261879934,0.06607020994076694,-0.000710830546863641,0.02769552246563486,0.0258966621533594,0.021049324797540625
130,0.06357290513569089,0.06361636018882423,0.06612410320601485,0.06603177354990944,-0.001436254540041914,0.03136354351231157,0.025639064740720904,0.021533076988001824
131,0.06348274639524487,0.06368240626308631,0.06609447273059905,0.06620904274243072,0.001531336272551932,0.03188623937845452,0.02159298817379424,0.020149612456038943
132,0.0634908411579363,0.06362317835653415,0.06605793713349127,0.06604877137293723,0.0012378314849913,0.030554026621152964,0.021826168996917045,0.022577459063636486
133,0.06349505689704868,0.06368757836174213,0.06600670305069095,0.06604939367831432,-0.0003187882468721191,0.028515036253260764,0.022829091793385,0.022138711684537148
134,0.06359416727011079,0.06362742563665333,0.06601023321952057,0.0660529590947326,0.0037409971572323407,0.030043566318160075,0.02325207627839917,0.021592893286701886
135,0.06349728834744703,0.06369630844797472,0.06601025200696695,0.0661064481289648,0.002467132657010074,0.031930664786756845,0.02339981507268429,0.02042166676127717
136,0.06349836155497332,0.06363875072271825,0.06623702705240309,0.06624275733300107,0.0020583751094298067,0.029977223485663305,0.02594910051222591,0.020073508380821718
137,0.06372811465547125,0.06374497607028026,0.06623779278630848,0.06616305481709099,0.0040840702311345945,0.03265359403386445,0.02114390442947215,0.02028201321391794
138,0.06351089744574895,0.0637461531941731,0.0660296509317118,0.06607557080344363,0.002746570620356749,0.028120510930595692,0.02253828497270164,0.020889762446195
139,0.06344418033342837,0.063704991549148,0.06603953510696453,0.06622983190326448,0.001680817742397679,0.02885073805167988,0.024938394910537457,0.020054528572488548
140,0.06351760369464096,0.06365038410183803,0.06621203445613444,0.06616795055922503,0.002345233584863045,0.030672391506108638,0.021156302560562903,0.020176384970917425
141,0.06345664966844403,0.06378766353342949,0.06604892842535033,0.06615161997517595,0.000197888582656707,0.02785756534659793,0.02213304343182159,0.020254436136920084
142,0.06368003654888026,0.06366741183534384,0.06620632611748177,0.06621725359105572,0.004034355732976522,0.029199873594360826,0.025919307603174697,0.02011763638661257
143,0.06347696118067357,0.0635983920184119,0.06610043117391302,0.06624267541494967,0.0024961414603143143,0.03055105979123588,0.02541925548391372,0.02003010234724109
144,0.06348206124638743,0.06371992761709752,0.06601173378350178,0.06610055726298086,0.002301887864491599,0.032503894887934426,0.02376737506432024,0.024199505635108424
145,0.0634271967877933,0.06379032193088885,0.06615554333634259,0.06610562707902834,0.0008954297317112016,0.03306322976427007,0.02130415618139279,0.024191193600443504
146,0.06350457435201584,0.06388565833816988,0.0661070614087516,0.06601893948697328,-0.00043157005613037806,0.027704989685786337,0.02552872830762969,0.02263204986755718
147,0.06343877545726792,0.06362176441682843,0.06606993707780205,0.06623675582075801,0.0012149379259866688,0.03104957903131115,0.02516185530906652,0.020045716459291055
148,0.06372577886314948,0.06362354282804247,0.06623779104742261,0.06605669771106873,-0.0019395018425949497,0.029721702067892482,0.021142271957311862,0.02116111112227196
149,0.06360666557036447,0.06362765999149175,0.06603795320469075,0.06613446510175942,-0.0016619594541729186,0.031600110541764856,0.022197929303665143,0.02032005574127486
150,0.06345144423144003,0.06364117322106592,0.0661109887646387,0.06602140155877119,0.0016911226923434425,0.030548333499359506,0.021496401984818243,0.02288532488917741
151,0.06369850350248618,0.06365663401677911,0.06603062955847967,0.06619414219865527,0.004050352176368309,0.0302307039865527,0.023053195402017057,0.024673193573832703
152,0.06345484335671082,0.06365873333063378,0.06623703084937099,0.0662408603750322,0.0006340084460810003,0.0295398748027713,0.025945759389275062,0.02478277772540828
153,0.06346247259173544,0.06360670017201492,0.06604086843724152,0.06604275942034163,0.0009722156503009494,0.03016357941966543,0.025045964125127752,0.022217693859669072
154,0.06346284410382567,0.0636093112686644,0.06601321309872638,0.06600445483992122,0.00248638810122762,0.0306404282159175,0.02290776836443716,0.023079924422661532
155,0.063534069930139,0.06381542170550253,0.0662370186121846,0.06601618092966982,-0.000689316533396741,0.027795850796217467,0.02595586396733103,0.02169040301095792
156,0.06348498449865843,0.06379576904259547,0.06616224572454746,0.0660929499889034,-0.00012629062489760847,0.0331110027415747,0.02127725729770397,0.02375122122080392
157,0.06372168014069357,0.06363989457402698,0.0660358693677547,0.06610297794450637,0.004073954019369932,0.029597071908086182,0.024349705474581082,0.020680983693848225
158,0.06350144102281358,0.06369951307544322,0.06605908937545643,0.06601174511781753,0.002507704524147666,0.028653654496658937,0.02490088471931583,0.022688139158088986
159,0.06356655513641195,0.06364113163483351,0.06602907637523323,0.06624271039031815,-0.0011738533439348592,0.02941964037495905,0.02314098829610057,0.02001982568475634
160,0.06344696675121445,0.06365129795566621,0.06623701454544688,0.06600944027608853,0.0010409828590783462,0.029560396979394592,0.0259589259684007,0.02179670637221252
161,0.06346124927129809,0.06375016369898318,0.06614073638671346,0.0660685246887579,0.000240237260251308,0.02818769664396406,0.025687279212205046,0.02371752640818077
162,0.06372909581884545,0.06388391814462413,0.06623774788888416,0.06603577415127011,-0.0019383510898685523,0.03326270503339068,0.021143025151339426,0.02370001515726669
163,0.06358234805776639,0.0637231650790801,0.06606195228764837,0.06624273045974008,-0.001505035137136902,0.03255033333078578,0.022252804568392747,0.0200438780604062
164,0.06353617158695182,0.06367352904615872,0.0660382306416214,0.06643983087855045,-0.0010928361603044752,0.028924364899022236,0.022724614639237226,0.022766948690838604
165,0.06347712716740933,0.06361433091520911,0.06604450982610499,0.06624549586857582,0.0006066260382252351,0.030075389362613367,0.024492736270270786,0.020100360911175785
166,0.0636211175681916,0.06362049080188502,0.06623811729285267,0.06638440563440143,-0.0017285568947492955,0.030596390730383307,0.025944821701678864,0.02415655989002665
167,0.06348524642242673,0.06388575566836904,0.06623777636867231,0.06629255436007189,0.0023479764402312745,0.027689517955737673,0.02112416541958553,0.02018217005511349
168,0.06372895668409115,0.06366776533134105,0.06633699116734762,0.06642738148342146,-0.0019525344410207905,0.02962273020402098,0.025760633343018386,0.020803854912460968
169,0.06359784862662411,0.06388200144589602,0.06647907537830937,0.0664368515739145,0.0036294247783839758,0.033253560539982005,0.023724838720980097,0.021848451433884752
170,0.0634363536889105,0.06361263009029121,0.0664461516153786,0.06642373931666536,0.001656527468867653,0.02962701854221868,0.022403789913069492,0.02104436681750126
171,0.06344434990571214,0.0638698642861733,0.06645690851212832,0.06643561089743577,7.1309952379317e-05,0.027706319636794204,0.024465314822198853,0.023076680195660983
172,0.06356817496401948,0.06364181586738928,0.06634242144179718,0.06624209707357914,0.003402720423679968,0.0300334424233491,0.02571823178828516,0.024777391840337608
173,0.06347060441775261,0.06365767117273081,0.06623778715165769,0.06630075286768397,0.00029336304408858016,0.0296565191408553,0.021134096329616468,0.02022675397980155
174,0.06347427013159078,0.06388572501180106,0.06644910697396167,0.06641538877405448,0.0023571254413825593,0.0276966664082042,0.02338184185724779,0.02129651438673452
175,0.06369754614235584,0.06377418625000432,0.06624009067418361,0.06624187253105768,0.004050335894545145,0.03297133229407365,0.02594063819843376,0.02481746430929727
176,0.06372818331062265,0.06363552282263775,0.06624636491499247,0.0663816907033949,0.004076275986347877,0.029219426141047517,0.021137524262722626,0.02053613296054237
177,0.06346270044126856,0.06381008256804685,0.06643562753372717,0.06642284798957165,0.00032909871417866006,0.03309611402598772,0.022322344748069538,0.02076579144305224
178,0.06357843662183114,0.06366313895856557,0.06644924414380518,0.06643066262719967,-0.0012216132611676488,0.03132075519876463,0.023738956311307204,0.02182123240526242
179,0.06342408628963978,0.06372721737020914,0.0664809898652387,0.0664405922987223,0.0011317453687556974,0.032762145600283926,0.02354583178714392,0.021260170922079887
180,0.06342925704443503,0.06393922207430527,0.06634023912081256,0.06645832648697989,0.0008029404168078369,0.027779815333765213,0.02562175697511612,0.0228830728145342
181,0.06350439729157903,0.06411584870191522,0.06623701111261919,0.06624271504228149,0.0018780491197266328,0.02935853128828709,0.02596234691860718,0.02002595213543925
182,0.06357668501815543,0.06413760564629363,0.06641063058180709,0.06624300363487934,0.003534674970115378,0.02989525133476832,0.0218120518863472,0.020050318784976123
183,0.06347225852778454,0.0641427837557322,0.0663208964771908,0.06644439012527067,0.0018492013845599867,0.030604405707021193,0.021357781637996804,0.02338916924316449
184,0.0634831522835054,0.06411730867386142,0.06642456497957762,0.06644691998067255,0.00150019134370166,0.0320605666492384,0.024734107508857704,0.02376883306713117
185,0.06351611216206854,0.06407039428129375,0.06623777371661847,0.06644765870721818,0.0027012358218482854,0.028547257899424236,0.02112242752930644,0.02321381172225688
186,0.06357558630904979,0.06388398672467019,0.06638858747945704,0.06626298454355922,-0.00134828607595723,0.033250990023414084,0.025417269607429672,0.02481378532944165
187,0.0635836608147514,0.06388579036060353,0.06644469167996181,0.06645276684758683,-0.0014186116329316205,0.02770584841358218,0.022460656058491704,0.022501609014530983
188,0.06349867739008455,0.06401065375127238,0.06631268122041925,0.06624187199964468,0.002710498752567834,0.02811452716360703,0.02583849574085313,0.02482024064503881
189,0.06346302811486351,0.06388398129170844,0.06623778819317783,0.06624508067505222,0.00012220309766713738,0.03325435767126513,0.02113859864190199,0.02008301977711205
190,0.063470565169489,0.06392972880153681,0.06630577447956151,0.06628868177025184,0.0023925983520267802,0.03318850896935953,0.021239686566832814,0.020149188326530454
191,0.06372893088301375,0.06401458277517046,0.06642849744106391,0.06645246783200627,-0.0019331651559151878,0.032945662313307464,0.025149557227115208,0.022536259359211427
192,0.06372910644741549,0.06411517650232458,0.06648582877492101,0.06624186599019039,-0.0019328723687797066,0.02915012863209495,0.02424843645812991,0.02482334383329469
193,0.06381132812326881,0.06388398817739344,0.06649074897204245,0.06645919167763875,0.003914202380045809,0.03324883848543258,0.024074782034692186,0.02219928165502458
194,0.06372910013174117,0.06407340030746203,0.06643816599040643,0.06636694170813963,-0.0019384574495796844,0.032137249151556,0.02483152027652577,0.020420999104437697
195,0.06372821605477776,0.06410138719713733,0.06627127730206359,0.06641319622755085,0.004061268681523936,0.029037884257937026,0.025901812617626647,0.02164551328043908
196,0.06392806709833943,0.06405769043687637,0.06623703597079414,0.06637911516742986,-0.0008740796748246458,0.028316008690207093,0.025944450779482514,0.024222479213197333
197,0.06388530602481875,0.06412383961519658,0.06623709839507959,0.06624187203670735,0.003432352896168235,0.030553972915690068,0.02595706663520457,0.024818116137577187
198,0.06399653118583395,0.06412307357490217,0.06646892807257569,0.06643391740066901,0.0007309028647123362,0.032007866916608736,0.02370421619381936,0.02108892233278048
199,0.06372819845402324,0.06406100838219847,0.06623778898608369,0.06635781341422198,0.004075053303603269,0.028342833460958894,0.021138269888815227,0.02439337032253484
200,0.06397401487653509,0.06388578477241298,0.06628926315957029,0.06649090128937085,0.0025295791568585003,0.02769685953147876,0.0211800318344034,0.02230646883565247
201,0.06376765722878079,0.0641172279039247,0.0663486253535552,0.06644036032176327,0.004051233773824574,0.030861644775886106,0.025619753316799474,0.022279712138305312
202,0.06372910001155177,0.06388403790147833,0.06642300526893609,0.0662427664580797,-0.0019390793725579426,0.033248548632229896,0.021995576668800698,0.02008453833941913
203,0.06392119147561072,0.06412929171400407,0.06642578111916835,0.0664444321583562,0.003300795891798269,0.03066957391418025,0.024593759933970248,0.022874748842352518
204,0.06393776412858901,0.06413509546064337,0.06642986460933914,0.06644857429066266,-0.0004569096435619039,0.030820447965720574,0.02237301772719013,0.023264335982771524
205,0.06396947177089693,0.06399599195347422,0.06648604171257992,0.06645123297940331,0.0018502210519117169,0.03292520880775982,0.023684564645252964,0.021217839111113315
206,0.06391758449952623,0.06413941155738782,0.06638799256920512,0.06624189117506492,0.0032965355633424185,0.031295000017924464,0.025267222546248573,0.0248011148389304
207,0.06397911554974277,0.06388578174717087,0.06623989993574766,0.06624200574174845,0.00156866444826457,0.02769423476040742,0.021141506685769543,0.024714984740451282
208,0.06398136252451088,0.06410136993322234,0.06636310449316013,0.06646770269739723,7.761187493059188e-05,0.029344553475553845,0.025547010177380442,0.02174135298070692
209,0.06401448707645425,0.06410714529461796,0.06637165087817776,0.06641964661565576,0.0009201576585923432,0.02960125317144667,0.025318546624870458,0.021035649719838626
210,0.06396567121543521,0.06405410006527623,0.0664717660006649,0.06641919818647306,0.00014765800656270272,0.02824707296254281,0.022855207017864355,0.023950411301398376
211,0.06396772422777737,0.06411375224858032,0.06639174804537779,0.06624275697025149,0.0009386507224331424,0.03099162029180897,0.021757128361537845,0.02007413536592092
212,0.06372910157934766,0.06411518495874659,0.06649661218991428,0.06632707718901718,-0.0019378812013484679,0.031010104442556162,0.02328473826156012,0.024567683661229484
213,0.0639169861525228,0.06388580418807087,0.06645124654126304,0.06648459769291187,-0.0007917477693057008,0.02770155003828236,0.023858264218601183,0.02228861313988133
214,0.06399200658445131,0.06389128788745653,0.06631636198678582,0.06648623153381182,0.0013496762407423956,0.027703454301947702,0.025761731364428643,0.02257453978268889
215,0.06400228870775633,0.06392149136769464,0.06623842162124291,0.06624277659998283,0.0008416268446790503,0.033220216411072805,0.02595196975262599,0.02009904727216117
216,0.06373152608383795,0.06388578278811875,0.0663731864970761,0.06639143687720425,-0.001946256398827831,0.02769699974593389,0.02176344075736459,0.02414878928506867
217,0.06396331806822801,0.06404016234102189,0.06641650780536301,0.06639903740870501,0.001822905292696886,0.028104003585108246,0.02488935669021864,0.020886681900877453
218,0.06386254270288659,0.06409238881806924,0.06646929759685995,0.0664462777744337,0.0037273658614780905,0.02918321437965305,0.02414243822085006,0.02322058707866116
219,0.06391046659056772,0.0641598748283737,0.06637910089311763,0.06645354708389775,0.0033219772020608557,0.03087342044259548,0.025356135205682518,0.022286348476440496
220,0.0639755691799257,0.0639786462930938,0.06641999227489101,0.06645641015902526,0.0012191998639080337,0.027932433541936526,0.025250226063429814,0.023436181366873424
221,0.06384378639438666,0.06391719395059894,0.06648701720994141,0.06646087663099172,-0.001646079354894687,0.027712880762007785,0.022974423925571325,0.02344030163967297
222,0.06388235804368528,0.0641087786157243,0.06643476041512011,0.06626518790307416,-0.0015313658244337507,0.031691328273186416,0.02447024965523659,0.020087526303328683
223,0.06372910776916045,0.06411744208414179,0.06644431778442003,0.06624198809597381,-0.0019354481520170274,0.03010882168967237,0.024418467121217258,0.024735602399423868
224,0.0640042162738396,0.06393093171402872,0.06623702480715117,0.0664234590853185,0.0018078211518837266,0.027727165810577444,0.025951201686069687,0.02076616771233018
225,0.06372819576708576,0.0638849959282517,0.0664040029910834,0.06638339742839514,0.004078539716102143,0.03323883658023328,0.02500412301477771,0.0208020753582114
226,0.06385236710923922,0.06388788878236099,0.06645623830248826,0.06648138680835418,-0.001613311738691708,0.03325044618896802,0.024675354583735428,0.02326834101317429
227,0.06402139282318066,0.06407141128439668,0.06623702235638586,0.06642924173076678,0.0008536461441671079,0.02883906801263184,0.025952990928047814,0.021012562864207468
228,0.06382502945601932,0.06407419134941977,0.06646335207341035,0.06648389221246828,-0.001680835272864873,0.02888957319962502,0.024270876265981192,0.021991770384973592
229,0.06385917261075097,0.06407323705761964,0.06641686204955184,0.06638845477179461,-0.0015867978794185727,0.032286985443484136,0.0250299463008042,0.020864900743310325
230,0.063963586450932,0.06414246977667748,0.0664764222171684,0.06643898710990426,-0.0008204412752079273,0.029645081313960944,0.02370834496533283,0.02293258031952102
231,0.06380645966246071,0.06408318821469756,0.06623701047185243,0.06639954040954463,0.0039324239915796465,0.032031291015573435,0.025962774718134667,0.024081523930640933
232,0.06372926884132597,0.06415454105022105,0.06632818605044125,0.06624206353285303,-0.0019441804933274282,0.030728374942438824,0.021357710956644918,0.02475612962834032
233,0.06372910659899131,0.06415673955329973,0.06648665015968606,0.06645164139219313,-0.001933048965677593,0.031052347102960218,0.023494150734502846,0.02263012204039681
234,0.06397642178189446,0.0640051511706354,0.06636124628735766,0.06646173138520978,0.002575314165380204,0.027953265520008173,0.025516008480264314,0.02315001816565191
235,0.06377506554579995,0.0638860677001205,0.0663976102317558,0.0663796969046329,0.00401724307054095,0.027690957785705496,0.025334248310800386,0.02079070865250663
236,0.0639832016825024,0.06416597571494842,0.06645183540478672,0.06638038435433244,0.0016914073294420175,0.030012304107466782,0.024731308460253856,0.0206887864182792
237,0.06398424001180099,0.06410052196917945,0.06645286311767716,0.06642078819509369,0.0018975191330936328,0.029162319235311887,0.024050635811697352,0.02343855601069844
238,0.06387783170326951,0.06388399103462959,0.06640688280625293,0.06647418714902409,-0.0013768080297578173,0.0332473702842597,0.025200396795497883,0.022170703413131567
239,0.06372820818342995,0.06410527810093991,0.06626022457918246,0.06624272229483319,0.004066950367879092,0.02973474786314116,0.021156918635512244,0.02003340459682429
240,0.06399242849532218,0.06398303139748249,0.06640769845784808,0.0663839501879846,0.00016062606096731115,0.027902442894296275,0.025098058929398592,0.02417583440676385
241,0.06393212579129674,0.06411182899680419,0.06634045010959831,0.06648004280152038,-0.0007739154027039276,0.030513419342074164,0.025729191544365003,0.022866157231230186
242,0.06372912096175802,0.06411236921626272,0.06645925283987995,0.06635526048799477,-0.001927594840629404,0.031074221360695382,0.023116356584485118,0.020464477446908737
243,0.06385324418072362,0.0640584872275222,0.06634325100034487,0.06642977252117521,-0.0014992200055325194,0.02851338780150055,0.02564721202810333,0.02088356128007105
244,0.06401941995344639,0.06390522816062473,0.06641600371739224,0.06638881079019474,0.00075323109002703,0.0277171524614733,0.021918803157507924,0.024167670965437742
245,0.06402651532373706,0.06407097970930888,0.06623937147612954,0.06643492290118977,0.0004607376021497496,0.03241547853250823,0.02112890155140364,0.023798758628407586
246,0.06395569401769842,0.06413806414055281,0.06644082882005062,0.06624275908753649,-0.00036526385866796025,0.03031853282680226,0.02385708149901509,0.02007657892077652
247,0.06375463253235791,0.06414231358212369,0.06639504546107368,0.06639494308077544,-0.001917439581033532,0.02974768198608708,0.025316132389690573,0.0209605787228905
248,0.06372823897532287,0.06388401754870464,0.06644440774450386,0.06643933293667965,0.004062343455799154,0.03325636437101165,0.02361619640510312,0.02146000672401133
249,0.06372909784328916,0.06388578093460312,0.06623741701402594,0.0663976369401643,-0.001941372893126848,0.027689424398011826,0.02594724144632532,0.02093188837458311
250,0.06396996961923075,0.06414523376787558,0.06645454656762605,0.06624277077500494,0.002723554825634154,0.030147864042282445,0.02411261974499217,0.020088745350403017
251,0.06397766834555474,0.06388578490524596,0.0664549123863271,0.06644367879159704,0.0014625083594075436,0.02769940376486956,0.022256507049540943,0.02318697509889184
252,0.06398503548280925,0.06404492250309772,0.06645640717090777,0.06644425405423968,0.00031591461951496237,0.028223210356102924,0.022792503287954336,0.02272226500062756
253,0.06398511852495929,0.06404829269747989,0.06645814282522344,0.06644390323688848,0.00011519805016369926,0.03269874095876652,0.02269059479367938,0.02361642656922681
254,0.06372909342360701,0.06411156803035402,0.06645836040889701,0.06640048515760079,-0.0019455012249668664,0.030025670182325933,0.0244087242087369,0.02081983355263031
255,0.06372908830581127,0.06388578244780717,0.06637306058455167,0.06633806674955625,-0.0019492434199317734,0.027695245812907155,0.021619741348823558,0.024561711850400226
256,0.06392666772844638,0.06406215703273865,0.06634468460153964,0.06640236772183168,-0.0010779169530857153,0.028875750498839507,0.021404518804829725,0.02391523946456697
257,0.06399231163597216,0.06389097644446648,0.06646749236521111,0.06644954473214199,0.0002947654035006404,0.027696511894696317,0.024191643409778738,0.02125737203719374
258,0.06372909010522662,0.06412872383445352,0.06646978097075631,0.0663721437786805,-0.001947924076486016,0.029830404792958187,0.02297959236659047,0.020514809922803214
259,0.06372908843964839,0.0641326199704522,0.06647008186769279,0.06624276065856269,-0.001949425707797181,0.030709368921256107,0.023798670773250298,0.020017689933016426
260,0.06388548437057218,0.06407459060392548,0.06641922858868816,0.06625985360104111,-0.0015192065982470985,0.031919273432415934,0.021843171022274527,0.02007688834393996
261,0.06393942974149742,0.06408057810718197,0.0664230405869733,0.06645850959836372,0.0030938837165407442,0.028965202218832708,0.02260676121222873,0.02169530438681271
262,0.06400848150825582,0.06414916821244313,0.06647779649348177,0.06641528534468034,0.00016726926554546024,0.03141719963583818,0.02311382939802036,0.02373419036057015
263,0.06382176856784719,0.06415129942684424,0.06642700550622888,0.06634712016476713,-0.0017428309810918056,0.029509192709140982,0.024649601473956544,0.024405504687045186
264,0.06401397392407662,0.06409140523087288,0.06638581163802945,0.06641980557929,0.0006274711017928802,0.032103862701803626,0.02166365509785766,0.023519084118750658
265,0.06401565547412995,0.06409438132760233,0.06648706705003346,0.06647733930888408,0.0008066255735543638,0.03225930048482158,0.024009913344760502,0.02187801901899981
266,0.0640169351921544,0.0638869365164255,0.06648709034773671,0.0664813837585559,0.0012231055228564848,0.02769123940844001,0.024055747613179503,0.022981839795409045
267,0.06372820540681111,0.06388578327893732,0.06643561356463333,0.06643312625004169,0.004069096756442277,0.027698252700038888,0.022652014079987272,0.020930478517286917
268,0.06402047246976868,0.06388578851787417,0.06643583031336538,0.06643358039634553,0.000761004402924162,0.027701916150687872,0.024786165404137923,0.02170062410934034
269,0.06402298239212231,0.06410020210806365,0.06624300095285364,0.06643723025746827,9.8870228335514e-05,0.03231734246352107,0.025943373780291788,0.022466695134501703
270,0.06372819381240782,0.06410175884816922,0.06633390200244264,0.06625125633820023,0.004077381331911103,0.031715163883290716,0.025752216575879103,0.02478788935495393
271,0.06395534128525499,0.0638839856131315,0.06644532959175235,0.06643979051409359,0.002406228823135075,0.033250603055963585,0.024094415304811673,0.0230017991824464
272,0.06386015261094673,0.06405323621186834,0.06644601703884985,0.06624190294096413,-0.0016180743851514992,0.02835440249068852,0.02214896170284576,0.02481568329453324
273,0.06390286653950157,0.0641077892723687,0.06623705344381825,0.0664459869447171,0.0033002901043751643,0.030034395713328117,0.025946655966985213,0.02174423471818017
274,0.06390667703281235,0.06411178494042834,0.06645903256757703,0.06624291669463325,-0.0013092287376273786,0.028947996388085283,0.02262654314145163,0.0200588079774506
275,0.0639651653298726,0.06388410260010728,0.06634377767063751,0.06640401877198969,9.385658475464847e-05,0.0332434115213247,0.02135541595739619,0.024059948982077885
276,0.06396699539290984,0.06411352564284477,0.066466909409478,0.06645286933529188,0.0006169087595372903,0.03149055147643292,0.02326794678110452,0.021631195363108653
277,0.06396781392031423,0.06411669259711246,0.06641733680242541,0.06645472356125724,0.0010274917868473119,0.03164683100239419,0.024833292248347738,0.02206876631244275
278,0.06396906845744367,0.06406136362319242,0.06642232925577778,0.0664580905366319,0.002426594324894421,0.032454018367405864,0.022155974897603816,0.023614781927325062
279,0.06391153424738905,0.06396379447704995,0.06642519939409718,0.0664607676251672,-0.001210367292598233,0.027827761692649455,0.02194500399593157,0.022556060915514528
280,0.06391219298384787,0.06411925447750677,0.06642499096878761,0.0662427230442796,-0.001009940790131789,0.03038169937037985,0.025162391061158026,0.0200346797229383
281,0.06372909550448552,0.06398867627882633,0.06642656580470141,0.0664142812211022,-0.0019460350490860027,0.0278912770143779,0.024573944177472364,0.023863245549154102
282,0.0639737971947292,0.06412106943858474,0.06642703841910218,0.06624783822043223,0.0015373315452991598,0.030048869615226383,0.022496115955840074,0.0200678577977903
283,0.06397403556352667,0.06406501706715746,0.06642663698493306,0.06641990250028572,0.00010390653629091232,0.03259436171046521,0.0249711380396372,0.021230402006154333
284,0.06387193685720956,0.06389751579366755,0.06648370546782839,0.06635002229937909,-0.0013980438661470925,0.027697570979187142,0.02298599824930771,0.020623372997363727
285,0.06398214060597747,0.06412711739927142,0.06643313097895699,0.06638340734786362,0.00026732230608731783,0.02927632118185419,0.021917801352969456,0.020773433312842256
286,0.06372909408970112,0.06412727103165748,0.0664909513554329,0.06642543017147692,-0.0019444527972400387,0.03041597663474317,0.02309193112999945,0.02351140412411153
287,0.06398937002809246,0.06388812155314226,0.06636106871450079,0.06643281934632321,-1.7496295465343937e-05,0.027693528002359642,0.021516541429680902,0.02149443948008106
288,0.06399688815377952,0.06407520255087555,0.06631299758659227,0.06643309331875731,0.0011535873545090553,0.03198093652708226,0.021279167188843245,0.0234146722597265
289,0.06393381004116552,0.06413697311939014,0.06639917885046505,0.06643429187218887,-0.0008918638736602806,0.030304238910290486,0.02210673554255312,0.022003776444869592
290,0.06400613959272353,0.06414244682275601,0.06644837698506352,0.06639095291102569,0.0014061331051648928,0.029959830777014005,0.022870845768110642,0.02415805048620604
291,0.06393945551721894,0.06393622249667064,0.06644939907660627,0.06649026682938633,-0.0008274494397733218,0.03317021556611952,0.022320827169993968,0.02179442176433309
292,0.0637282756084245,0.06404314447391561,0.06645075832264391,0.06624189113794057,0.004081396789163621,0.028287016853695307,0.02320327498713961,0.024812278351194268
293,0.06394504764827494,0.06388579689887447,0.06645424829831734,0.06644563948133085,0.0030338236580199594,0.027690433525043124,0.02459461592417159,0.02105631069464187
294,0.06374305455875581,0.06416726999167817,0.0664581031827182,0.06644760749495147,-0.0019165513966798754,0.030220368682581163,0.022686874663659,0.022547596930067908
295,0.0640303508632175,0.06388579055046036,0.06640930654793377,0.06645118655428399,0.0013815704470747693,0.027687327286318147,0.024905941944609468,0.0224848148137034
296,0.06378641535230513,0.06411408065091591,0.06646265432511557,0.06645209523654454,-0.001843716602674613,0.02940210431560669,0.022571821991977246,0.022314561862606608
297,0.06396118306958025,0.06398681817384885,0.06641312114813018,0.06624274994360302,0.0004239337199857247,0.027882156262568285,0.021819495611582328,0.020062576238310058
298,0.06377262247153914,0.06389886573934557,0.0662377976202359,0.06645939188674788,-0.0018957435507552848,0.03324011917737668,0.02112068515530349,0.02161692509086897
299,0.0639643950233397,0.06388398163418141,0.0664692540807848,0.06646730567535056,0.0028522916485370165,0.033254182275438665,0.024232122022580148,0.021429304390052827
300,0.06372920937546163,0.064121908341359,0.06648150710921358,0.06624277530069983,-0.0019276506390693239,0.032081856599977795,0.02430348683927429,0.020091021100953455
301,0.06373395082645486,0.06406657895962856,0.0664866965478483,0.06647249358816612,-0.001934017185363616,0.028737773219978162,0.02360092375858428,0.022564922481741318
302,0.06396972947922552,0.06399666941648302,0.06649415904069822,0.06647459624140027,0.002792368769421417,0.028019494322854586,0.02367807318175852,0.022963073129771475
303,0.06372820685459996,0.06414116698818008,0.06636362411177556,0.06624198585683629,0.004068247728553011,0.029723838458935538,0.02153653682699783,0.02476094614999757
304,0.0639755032411403,0.06414295733687603,0.06636640848269149,0.06638709285916915,0.0009689199039068064,0.02966088897371412,0.021613600135656302,0.02424328634938932
305,0.06372873849651778,0.06408278322779094,0.06626667431027795,0.06633166649729974,0.004072493004924184,0.03223279342266064,0.02115971659193329,0.02030906112815605
306,0.06391797488341329,0.06408829636245424,0.06645807665573268,0.06624189251895501,-0.0007611316520340622,0.03183106656461948,0.022794958604699482,0.02483349497435777
307,0.06398360808086538,0.06397380523681657,0.06641352304304142,0.0664372085592011,0.0008687043300499817,0.0330920931065548,0.024786467708896424,0.02266362413438348
308,0.06398787022711444,0.06409335335913474,0.06641468004572958,0.06639952222512062,0.0006149259577129044,0.03219247356605516,0.02524048861215385,0.020842202189023627
309,0.06398869088989863,0.06410755508101633,0.06647550912626786,0.06645305122157552,0.0014025906530523526,0.030770282629848145,0.023180839228335345,0.023323314209506785
310,0.06392955478797116,0.06388398584402859,0.06642294977802904,0.06645442427619247,0.0028625087170762275,0.03325049360190432,0.022343989914041358,0.021563322193343063
311,0.06399839917743001,0.06411467606030373,0.06635579088483648,0.06645953547841184,0.0007578143447521173,0.02994350274079915,0.025595175020852592,0.022006449642783185
312,0.06393453645111569,0.06412003534893518,0.06649271278217142,0.0664186494103709,-0.0011413227134342994,0.03176816257355565,0.0239896519835977,0.02370944518922656
313,0.06388499114615863,0.06413392526230602,0.06643945915519213,0.0664735122747772,-0.0014214936630684144,0.031102505960192237,0.024370180465355013,0.0227343346091108
314,0.06400177584175425,0.0638839776143501,0.0664538356350663,0.06635192109830762,0.001302509194139224,0.03325598505607391,0.02484988716329122,0.020350290466895724
315,0.0640075436849382,0.06392388851108803,0.06629810369405871,0.06632702744558454,0.0007688595942831446,0.02773213453296641,0.025847503388790345,0.024626088440127918
316,0.0639410779517779,0.06408643779187619,0.06641020755588424,0.06642523793667945,0.0031345579694925753,0.031688015287887485,0.021945277066613426,0.023294496031811454
317,0.06373096045914102,0.06388509134737842,0.0663832134729321,0.06624188491258888,-0.0019526421599868726,0.0332517433372487,0.0252346793143625,0.02480482582709672
318,0.06401273891468995,0.06408804533003727,0.06644062740863572,0.06624186482239043,0.00033758125348872257,0.03192041638060136,0.0236390069047832,0.02482833005978153
319,0.06401327050392924,0.06404134878688827,0.06645944858080671,0.0663349789891595,0.0022394256557867623,0.028366934993438907,0.023457510226313986,0.024499769296089786
320,0.06402214873868997,0.06409043187802818,0.06623971649177145,0.06636370909679254,0.0020184175383350014,0.028968184726148868,0.021143425970181384,0.020345916436565643
321,0.06372909526719645,0.06408974879328834,0.06623702998700759,0.06636460223382462,-0.001943177747855761,0.03164176459232984,0.02594587706863704,0.02438817823816184
322,0.06403060518885938,0.0640907660699091,0.06648272920596164,0.06624188624383133,0.0006227204364612964,0.02877623326827258,0.02350254541495984,0.024802705886290133
323,0.06395813894387199,0.06388399834827597,,0.06624200115117011,1.702153384299157e-05,0.03326449734137497,,0.02472052649878941
324,0.06403290766949972,0.06416347902206578,,0.06638844802446509,0.0013738207085989495,0.02978584559194113,,0.0240069432977822
325,0.06396129320037762,0.06389205570022859,,,0.0002518391879577403,0.033243803483317035,,
326,0.06396537336652265,0.06410208391607912,,,0.001773250075052221,0.029461233336288525,,
327,0.06396644394018862,0.06410724976524518,,,0.0011604049538993164,0.029234322976332605,,
328,0.06390893972539473,0.06405625221683559,,,-0.0010448819549241,0.03240211184936121,,
329,0.06391490943998783,0.06406285856161427,,,-0.000946473080760328,0.03242936046053665,,
330,0.0638716028884453,0.06414355290175032,,,-0.0015128559921551946,0.030970217444578736,,
331,0.06398459793061212,0.06414422519609309,,,0.002700940748687731,0.029495828660594726,,
332,0.06399882498261919,0.06414936126581737,,,0.0020322297100996696,0.03078392173465057,,
333,0.06373234434429227,0.06388402019090507,,,0.00407703438895757,0.033245108816777516,,
334,0.06400368172106669,0.06416752647249267,,,0.0018152113106653454,0.0303384505640734,,
335,0.06400545357789834,0.06388677167714901,,,0.00038375293982609776,0.02770664682130941,,
336,0.06372819389729381,0.06406827546653203,,,0.0040771256911332375,0.028436589043862374,,
337,0.06372909384584287,0.0638840135707451,,,-0.001945377407500428,0.03325186517600618,,
338,0.06385431151920656,0.06388578536518448,,,-0.0015622922202070215,0.027700384563387085,,
339,0.06401823160961731,0.06392408062206986,,,0.0005440837102443628,0.02770847015365524,,
340,0.06385460569524283,,,,0.003603905836159485,,,
341,0.06395226043338573,,,,-0.0010085969757273221,,,
342,0.0638986845077344,,,,-0.0011456282578787829,,,
343,0.06372819933231502,,,,0.004073304591598099,,,
344,0.06372919391518891,,,,-0.001940397577677561,,,
345,0.06391033321509093,,,,0.0031873952749037677,,,
346,0.06397090770413326,,,,0.002378183971933062,,,
347,0.06383339259538139,,,,0.003785048498075221,,,
348,0.06391226682325914,,,,0.0031659013936304803,,,
349,0.06391483207817254,,,,-0.0013219862499803982,,,
350,0.0639755666727796,,,,0.0009115281018211944,,,
351,0.0638098629623635,,,,-0.0017942842491687106,,,
352,0.06398023355147303,,,,-7.51946491145971e-05,,,
353,0.06398131986669159,,,,0.0017650961909386356,,,
354,0.06398282147822147,,,,0.001371649838844795,,,
355,0.06398389004504644,,,,0.00038472660599236263,,,
356,0.06387495264469628,,,,-0.001466983448273502,,,
357,0.06398452552595944,,,,0.0006349898857927181,,,
358,0.06398456533300008,,,,0.001839150911193236,,,
359,0.0638159566766893,,,,-0.001732836844303963,,,
360,0.0637290886656677,,,,-0.0019490923148107284,,,
361,0.06400089834903759,,,,0.0018319623573293886,,,
362,0.06378203930528703,,,,-0.0018867909601467802,,,
363,0.06394410444079743,,,,0.002583366774809273,,,
364,0.06372822257813704,,,,0.004061818281134739,,,
365,0.06394636917666911,,,,-0.0005147152501671278,,,
366,0.06382289219552782,,,,0.003816921264429185,,,
367,0.06385539403534078,,,,0.003737629228748417,,,
368,0.06396210580702665,,,,0.0019581867029334907,,,
369,0.06397081217515753,,,,0.0018775059245917977,,,
370,0.06372912219408089,,,,-0.0019314219678855105,,,
371,0.06387161105783369,,,,-0.0014790005608247413,,,
372,0.06387096064847975,,,,0.003528706637463605,,,
373,0.06397885796947793,,,,0.0023139505728723073,,,
374,0.06398010432188274,,,,0.0006547071336387965,,,
375,0.0637289511354506,,,,0.004069528719484706,,,
376,0.0637291044918055,,,,-0.0019350477777834774,,,
377,0.0637281926618972,,,,0.004078594485138164,,,
378,0.06390281372023134,,,,-0.0011912652526195953,,,
379,0.06390726681369961,,,,-0.0012791844386892464,,,
380,0.06396431901242372,,,,0.0026315629775340204,,,
381,0.06383137747413706,,,,-0.0017299592349745378,,,
382,0.06390823945714252,,,,-0.0010282537164847377,,,
383,0.06386701544466958,,,,0.003692671767912299,,,
384,0.0639842284153533,,,,0.0005868819795448631,,,
385,0.06372910891313123,,,,-0.0019306678192097602,,,
386,0.06392364787376567,,,,0.0030062445888194584,,,
387,0.0637778686107537,,,,-0.0018916246573428613,,,
388,0.06393667919436867,,,,-0.0006062703740196697,,,
389,0.06401223548064497,,,,0.001640954422717941,,,
390,0.06372819408832668,,,,0.004076978584813316,,,
391,0.06395493356285221,,,,-0.00022121271021172147,,,
392,0.06372821361011463,,,,0.004062679289372937,,,


==> timing_data.csv <==
,time,rabi2,rabi6,do6,charge_cpb
0,0.01,0.8089965480000956,1.0475439920010103,1.672035927998877,2.283900163999988
1,1.5250505050505052,0.9454275010000401,1.5818761299997277,3.665014088999669,4.003518960000292
2,3.04010101010101,1.2840353380001943,2.128730598000402,5.544669906001218,5.677680591999888
3,4.555151515151516,1.5588900160000776,2.0930523419992824,7.405243565001001,7.498631662000207
4,6.070202020202021,1.783167383000091,2.4405472909984383,9.10907068599954,9.30789912299997
5,7.585252525252526,1.9910111929998493,2.7466159150008025,10.983049618998848,11.335014295999827
6,9.100303030303031,1.7196533320000071,3.081894970999201,12.771346567000364,13.178691693000019
7,10.615353535353536,1.8183995439999308,3.4191481319994637,14.6579325040002,15.650462607000009
8,12.130404040404041,1.906917205000127,3.7586600340000587,16.2704681489995,16.951275473999885
9,13.645454545454546,2.0805635179999626,4.074341214000015,18.414696145000562,18.920775071000207
10,15.160505050505051,2.178472779999993,6.3355268409995915,19.318750534999708,20.729428104999897
11,16.675555555555558,2.337723245999996,6.870182829001351,21.390371691999462,23.26954897900032
12,18.190606060606065,2.4354714379999223,7.428466256998945,23.06903242399858,24.40738959600003
13,19.705656565656568,2.576160211000115,7.881686368998999,24.532072752001113,27.115653447000113
14,21.220707070707075,2.7409584370000175,8.386728300998584,26.62052845799917,28.061031703000026
15,22.735757575757578,2.8395363639999687,8.90746605700042,28.01208279400089,29.20025245099987
16,24.250808080808085,4.307279999000002,9.446349867999743,29.6096750730012,31.96243438199963
17,25.76585858585859,4.548035110000001,6.690844250000737,31.77714131399989,32.262556743999994
18,27.280909090909095,4.79276059599988,10.140195309000774,33.23415949199989,36.24634310300007
19,28.7959595959596,4.96305859600011,10.605067574000714,35.48172495899962,38.554245867999725
20,30.311010101010105,5.158060648000173,11.166328432000228,36.250397693000195,40.913749343999825
21,31.82606060606061,5.540837747000069,11.668016109999371,38.39314167500015,41.5311286670003
22,33.34111111111111,5.597523013999989,12.213500890999057,40.18617746000018,43.507062900000165
23,34.856161616161614,3.8430623780000133,12.695621220000248,42.24063707700043,45.76847857099983
24,36.371212121212125,3.9194414640001014,13.185124035999252,43.573969218001366,47.796493586999986
25,37.88626262626263,4.085597151999991,13.805667017000815,46.70742719599912,48.864995478999845
26,39.40131313131313,4.217442204999998,14.392010954999932,47.057351862998985,52.4010023310002
27,40.91636363636364,4.354535392000116,14.886500506998345,51.49256519299888,52.209637068999655
28,42.431414141414145,4.465489392999871,15.424695072999384,49.933533768000416,55.4166073020001
29,43.94646464646465,4.57050403900007,15.927989940999396,52.2003373180014,56.60674678799978
30,45.46151515151515,4.674533261000079,16.441635483999562,53.76693158499984,61.68191988200033
31,46.97656565656566,4.806375581999873,16.961376567000116,55.48755561700091,59.72397890299999
32,48.491616161616165,4.953446636000081,17.506659185999524,59.749165584000366,60.410820367999804
33,50.00666666666667,5.1203614860000926,18.097463076999702,61.469710130999374,63.459412210999744
34,51.52171717171718,5.247703794000017,18.605155442000978,63.14857925200158,66.17086601899973
35,53.03676767676768,5.364410516999897,19.174937449000936,65.11025887100004,69.93862348099992
36,54.551818181818184,5.519629355000006,19.612796999999773,66.907405629001,69.70150110899976
37,56.06686868686869,5.562004340000158,20.22351827500097,68.49608581100074,74.46837115599965
38,57.5819191919192,5.708275905000164,20.728088912999738,70.6178002960005,71.24509007799998
39,59.0969696969697,5.8329587180001,21.207926019998922,72.32252904800043,75.00161644599984
40,60.612020202020204,5.920226843000137,21.79466655000033,74.3903754210005,77.02682576699999
41,62.127070707070715,6.058748975999833,22.233731857999373,75.84633513500012,77.69188750499961
42,63.64212121212122,6.173092362000034,22.829630502999862,75.98823860999983,81.33622467100031
43,65.15717171717174,6.3367871150001065,23.2100873039999,79.90694119,85.2500537879996
44,66.67222222222223,6.485877446000131,23.765266510999936,81.36321420700006,83.97222693499953
45,68.18727272727274,6.606235181999864,24.31296360000124,83.46028737300003,85.95317427899954
46,69.70232323232324,6.800632507000046,24.7206263019998,85.30962512299993,92.62575926000045
47,71.21737373737375,6.888105764000102,25.33325519799837,87.3924590380011,92.36051754899927
48,72.73242424242426,6.939489903000094,25.73033709000083,86.72606315800112,93.89271835300042
49,74.24747474747475,7.068058335999922,26.33730344400101,90.66744616600045,97.38973237400023
50,75.76252525252526,7.230972539000049,26.87118076799925,92.63366396499987,95.48895919400002
51,77.27757575757578,7.305389373000025,27.429522336000446,92.9970424489984,98.99625648399979
52,78.79262626262627,7.426408113999969,27.81410863400015,92.47198981700058,102.98278739899979
53,80.30767676767678,7.550864069999989,28.514928795999367,98.16174158599824,100.09776011099984
54,81.82272727272729,7.679583025000056,29.007554190999144,100.31867156999942,104.18759122999927
55,83.33777777777779,7.810350850999839,29.548461547001352,101.8089082890001,100.93585089899989
56,84.8528282828283,7.952417998000101,29.971811132998482,98.95157405400096,110.4882901359997
57,86.36787878787881,8.060654382999928,30.491430807998768,99.01020398399851,117.83893608400012
58,87.8829292929293,8.182752158999847,31.075145888000407,107.82849132800038,116.66586437899969
59,89.39797979797981,8.328779783000073,31.565200992001337,109.21793791500022,114.98416930599979
60,90.91303030303031,8.408138909999934,32.040284089000124,111.64183918699928,120.37561132799965
61,92.42808080808082,8.58859150599983,32.64333250799973,113.1692366640018,116.84860442599984
62,93.94313131313133,8.781558830999984,33.120522860001074,115.1883066800001,117.00714806900032
63,95.45818181818183,8.872869967000042,33.73982761300067,113.86629791700034,122.34390824799993
64,96.97323232323234,8.984255987999859,34.11690895299944,117.63573197400183,120.7008764050006
65,98.48828282828285,9.075825425000176,34.71344045099977,114.02451849299905,129.68395519299975
66,100.00333333333334,9.19406332299991,35.21671833500113,122.39090708399817,129.3838108910004

